Explainable vertebral fracture analysis with uncertainty estimation using differentiable rule-based classification

We present a novel method for explainable vertebral fracture assessment (XVFA) in low-dose radiographs using deep neural networks, incorporating vertebra detection and keypoint localization with uncertainty estimates. We incorporate Genant's semi-quantitative criteria as a differentiable rule-based means of classifying both vertebra fracture grade and morphology. Unlike previous work, XVFA provides explainable classifications relatable to current clinical methodology, as well as uncertainty estimations, while at the same time surpassing state-of-the art methods with a vertebra-level sensitivity of 93% and end-to-end AUC of 97% in a challenging setting. Moreover, we compare intra-reader agreement with model uncertainty estimates, with model reliability on par with human annotators.

==> figures/data/vertebra_params.csv <==
ha,hp,hm,apr,mpr,mar,grade,pred_grade,type,pred_type
0.53843707,0.4679656,0.46876302,1.1505911,1.001704,0.87059945,0,0,0,0
0.5566491,0.5214987,0.49833843,1.0674027,0.95558906,0.895247,0,0,0,0
0.5180759,0.53463143,0.51300836,0.9690337,0.95955515,0.9902186,0,0,0,0
0.47491628,0.52170014,0.4682873,0.9103242,0.8976177,0.9860418,0,0,0,0
0.50576854,0.5597736,0.5132806,0.9035233,0.91694313,1.0148528,0,0,0,0
0.59813404,0.5824403,0.5455173,1.0269448,0.9366064,0.9120319,0,0,0,0
0.5460106,0.5386372,0.47689012,1.0136889,0.88536423,0.87340814,0,0,0,0
0.54352033,0.51807755,0.47461683,1.0491099,0.9161115,0.87322736,0,0,0,0
0.48295438,0.5015998,0.44397882,0.9628281,0.8851256,0.91929764,0,0,0,0
0.4849165,0.5504866,0.47541225,0.880887,0.8636218,0.9804002,0,0,0,0
0.5117086,0.5301379,0.4567867,0.96523684,0.8616375,0.89266956,0,0,0,0
0.50549346,0.55177295,0.4983615,0.91612583,0.9032003,0.9858911,0,0,0,0
0.5393726,0.575623,0.5269271,0.9370241,0.9154032,0.97692597,0,0,0,0
0.50818664,0.57725155,0.51165354,0.8803556,0.8863615,1.0068221,0,0,0,0
0.5286367,0.542731,0.51051074,0.9740308,0.9406331,0.9657119,0,0,0,0
0.4676368,0.5179715,0.47785512,0.9028234,0.922551,1.021851,0,0,0,0
0.465936,0.48073456,0.4650129,0.96921676,0.9672966,0.99801886,0,0,0,0
0.44375205,0.47284788,0.4514738,0.93846685,0.95479715,1.0174011,0,0,0,0
0.5743639,0.5383287,0.524729,1.066939,0.97473717,0.91358286,0,0,0,0
0.49697822,0.49911046,0.4449592,0.9957279,0.89150447,0.89532936,0,0,0,0
0.47771636,0.5080447,0.4341472,0.94030374,0.85454524,0.908797,0,0,0,0
0.49953386,0.5306793,0.5157723,0.9413103,0.9719096,1.0325072,0,0,0,0
0.49931467,0.5404545,0.5022684,0.9238792,0.9293444,1.0059155,0,0,0,0
0.5036223,0.564785,0.532181,0.8917062,0.9422719,1.0567067,0,0,0,0
0.45737967,0.48066148,0.43658584,0.951563,0.9083021,0.95453703,0,0,0,0
0.43644303,0.45016235,0.4457449,0.9695236,0.990187,1.021313,0,0,0,0
0.4236694,0.45494723,0.42446035,0.93124956,0.9329881,1.0018669,0,0,0,0
0.46603364,0.40879622,0.4226354,1.1400145,1.0338535,0.90687746,0,0,0,0
0.5716481,0.46596926,0.4412662,1.2267936,0.94698566,0.7719193,0,0,0,0
0.45694786,0.4781142,0.419397,0.95572954,0.87719005,0.9178224,0,0,0,0
0.44009215,0.47183716,0.45013982,0.9327204,0.9540152,1.0228308,0,0,0,0
0.45578265,0.49250582,0.46192047,0.9254361,0.9378985,1.0134666,0,0,0,0
0.44960272,0.4934448,0.44506615,0.911151,0.90195733,0.9899098,0,0,0,0
0.4775834,0.44637963,0.4173089,1.0699041,0.9348744,0.8737927,0,0,0,0
0.5662864,0.5410063,0.503616,1.0467279,0.9308874,0.88933086,0,0,0,0
0.53645855,0.5585454,0.5051322,0.9604565,0.90437084,0.94160527,0,0,0,0
0.528633,0.53107154,0.46602505,0.99540824,0.8775184,0.88156635,0,0,0,0
0.5063878,0.5166764,0.43827653,0.980087,0.8482611,0.8654958,0,0,0,0
0.48467463,0.4951471,0.42187122,0.97884977,0.85201186,0.87042147,0,0,0,0
0.45591873,0.4823128,0.419323,0.945276,0.8694005,0.9197319,0,0,0,0
0.45770603,0.4703951,0.4180239,0.97302467,0.88866556,0.9133022,0,0,0,0
0.45513877,0.4631729,0.42231843,0.9826541,0.9117943,0.92788935,0,0,0,0
0.44471607,0.51144725,0.4613076,0.8695248,0.90196514,1.0373081,0,0,0,0
0.5204668,0.58461016,0.50342417,0.8902801,0.861128,0.9672551,0,0,0,0
0.48489487,0.53083956,0.511043,0.913449,0.9627071,1.0539254,0,0,0,0
0.44489005,0.47466353,0.4227137,0.9372746,0.8905544,0.9501532,0,0,0,0
0.4796494,0.4603568,0.4182568,1.0419079,0.9085492,0.8720052,0,0,0,0
0.5505295,0.55105036,0.51470196,0.99905473,0.934038,0.9349217,0,0,0,0
0.5799705,0.5781584,0.5559168,1.0031343,0.96153027,0.958526,0,0,0,0
0.52404135,0.5242426,0.47763234,0.99961615,0.9110903,0.9114402,0,0,0,0
0.47423512,0.52069914,0.47558382,0.91076607,0.91335624,1.002844,0,0,0,0
0.49697223,0.55275184,0.50660515,0.8990874,0.91651464,1.0193832,0,0,0,0
0.48812243,0.58851963,0.51334924,0.8294072,0.8722721,1.0516813,0,0,0,0
0.4970356,0.49429613,0.48267543,1.0055422,0.9764904,0.9711084,0,0,0,0
0.47985774,0.42341313,0.43994418,1.1333086,1.0390424,0.9168221,0,0,0,0
0.43421876,0.47564927,0.40113524,0.91289693,0.8433425,0.92380905,0,0,0,0
0.45101523,0.5041884,0.41842896,0.8945371,0.8299059,0.92774904,0,0,0,0
0.48642233,0.5458689,0.50897133,0.89109737,0.9324058,1.0463568,0,0,0,0
0.58555883,0.54928094,0.48690414,1.0660461,0.88643914,0.83152044,0,0,0,0
0.51267236,0.50312686,0.48128045,1.0189724,0.95657873,0.9387681,0,0,0,0
0.48478368,0.5145486,0.47950292,0.94215333,0.9318904,0.98910695,0,0,0,0
0.53264546,0.5462497,0.5093188,0.9750952,0.932392,0.9562061,0,0,0,0
0.53155905,0.541714,0.501706,0.98125404,0.9261455,0.9438387,0,0,0,0
0.54297554,0.5469131,0.52680236,0.9928004,0.96322864,0.9702138,0,0,0,0
0.55129504,0.5744888,0.5319047,0.9596271,0.92587477,0.96482766,0,0,0,0
0.57515335,0.5720182,0.5549159,1.0054809,0.97010183,0.9648138,0,0,0,0
0.52297956,0.5671043,0.50953627,0.92219293,0.8984878,0.9742948,0,0,0,0
0.4735167,0.55055344,0.50760615,0.860074,0.9219925,1.071992,0,0,0,0
0.47918063,0.5161352,0.50337267,0.92840135,0.97527283,1.0504862,0,0,0,0
0.4465341,0.4551781,0.4365504,0.9810096,0.959076,0.9776418,0,0,0,0
0.45385295,0.44023693,0.42912933,1.0309289,0.97476906,0.94552505,0,0,0,0
0.58021104,0.49323872,0.52126133,1.176329,1.0568135,0.89839953,0,0,0,0
0.40409222,0.44960752,0.28754452,0.8987666,0.6395456,0.7115814,2,2,2,2
0.43197697,0.45157334,0.43675408,0.95660424,0.96718305,1.0110587,0,0,0,0
0.42907187,0.46607724,0.4377551,0.9206025,0.93923295,1.0202372,0,0,0,0
0.45497108,0.4933135,0.47290972,0.9222758,0.9586393,1.0394281,0,0,0,0
0.45629507,0.52623343,0.4783312,0.8670963,0.90897155,1.0482936,0,0,0,0
0.49197152,0.5596883,0.4908673,0.8790098,0.87703687,0.99775547,0,0,0,0
0.5172221,0.5461854,0.5060682,0.9469717,0.9265503,0.97843504,0,0,0,0
0.38365504,0.58632857,0.41441074,0.65433455,0.70678926,1.080165,2,2,1,1
0.45766583,0.46908292,0.4431648,0.9756608,0.94474727,0.96831524,0,0,0,0
0.48744333,0.4677639,0.44469115,1.0420712,0.95067436,0.912293,0,0,0,0
0.45160684,0.44064593,0.45064107,1.0248747,1.0226829,0.99786144,0,0,0,0
0.47045547,0.4676754,0.44308588,1.0059445,0.94742185,0.9418232,0,0,0,0
0.5352709,0.4459231,0.37616062,1.200366,0.8435549,0.70274806,0,0,0,0
0.5907392,0.55659664,0.49821636,1.0613416,0.89511204,0.8433779,0,0,0,0
0.4983793,0.49143606,0.47645462,1.0141284,0.96951497,0.9560081,0,0,0,0
0.59004265,0.6111627,0.5991385,0.9654428,0.98032564,1.0154155,0,0,0,0
0.5973638,0.57507735,0.5550027,1.0387539,0.96509224,0.9290865,0,0,0,0
0.5195983,0.51489043,0.5083454,1.0091435,0.98728853,0.9783431,0,0,0,0
0.52083427,0.5908581,0.51883036,0.8814879,0.8780964,0.9961525,0,0,0,0
0.4800269,0.50671893,0.48411086,0.9473238,0.9553834,1.0085077,0,0,0,0
0.45439148,0.45650786,0.4253047,0.99536395,0.93164814,0.9359874,0,0,0,0
0.5125304,0.4365671,0.44015995,1.1740015,1.0082297,0.8587977,0,0,0,0
0.59221953,0.5305247,0.47354254,1.1162903,0.89259285,0.79960644,0,0,0,0
0.5061314,0.48990858,0.40694153,1.033114,0.8306479,0.80402344,0,0,0,0
0.43278372,0.4397706,0.37262684,0.98411244,0.8473209,0.8610001,0,0,0,0
0.4185323,0.46571177,0.42398173,0.89869386,0.91039515,1.0130203,0,0,0,0
0.43554887,0.53622806,0.4176601,0.8122456,0.7788852,0.95892817,1,1,2,2
0.44761825,0.5284632,0.44233245,0.8470188,0.8370166,0.9881913,0,0,0,0
0.48162588,0.55531037,0.47518653,0.8673094,0.8557134,0.98662996,0,0,0,0
0.5120408,0.5900339,0.5057681,0.8678159,0.8571849,0.98774964,0,0,0,0
0.47242677,0.49724883,0.45181242,0.9500812,0.9086244,0.956365,0,0,0,0
0.44634902,0.47617662,0.41024098,0.9373602,0.86153114,0.91910356,0,0,0,0
0.39119226,0.4501875,0.3828708,0.86895406,0.8504696,0.97872794,0,0,0,0
0.426807,0.40024564,0.37893698,1.0663626,0.9467611,0.8878415,0,0,0,0
0.53997606,0.54298514,0.54810524,0.99445826,1.0094296,1.0150547,0,0,0,0
0.47121423,0.5122082,0.43387333,0.91996616,0.8470644,0.920756,0,0,0,0
0.49659407,0.54836595,0.46107286,0.9055888,0.8408123,0.9284703,0,0,0,0
0.5734026,0.5507542,0.4912284,1.0411226,0.8919195,0.8566902,0,0,0,0
0.4686205,0.52192605,0.46252596,0.8978676,0.8861906,0.9869947,0,0,0,0
0.49887955,0.57123536,0.5281489,0.8733345,0.9245732,1.0586702,0,0,0,0
0.49339375,0.5760393,0.53986466,0.8565279,0.9372011,1.0941863,0,0,0,0
0.4341282,0.51344216,0.46209002,0.845525,0.89998454,1.0644091,0,0,0,0
0.4124823,0.45437986,0.41765678,0.9077918,0.9191798,1.0125448,0,0,0,0
0.43201458,0.4092667,0.38594136,1.055582,0.94300693,0.8933526,0,0,0,0
0.52375627,0.43277895,0.47741485,1.2102165,1.1031379,0.911521,0,0,0,0
0.3948049,0.54547143,0.45217013,0.7237866,0.8289529,1.1453003,1,0,1,0
0.58175886,0.51767635,0.523637,1.1237887,1.0115142,0.90009284,0,0,0,0
0.50809526,0.55854976,0.49265575,0.90966874,0.8820266,0.96961296,0,0,0,0
0.5411147,0.58266014,0.50394005,0.92869693,0.86489534,0.93129987,0,0,0,0
0.5216247,0.55615395,0.5032783,0.9379142,0.90492624,0.96482843,0,0,0,0
0.5128555,0.44714814,0.45964366,1.1469477,1.0279449,0.89624393,0,0,0,0
0.57420707,0.4872659,0.50797254,1.1784265,1.0424955,0.88465047,0,0,0,0
0.48753282,0.48464373,0.45757556,1.0059613,0.9441483,0.93855333,0,0,0,0
0.5011154,0.52504456,0.4909465,0.9544245,0.9350568,0.9797075,0,0,0,0
0.48119035,0.53689533,0.5043673,0.89624614,0.93941456,1.0481658,0,0,0,0
0.47733897,0.5743781,0.49978283,0.8310536,0.8701287,1.0470186,0,0,0,0
0.5668497,0.5345388,0.5362334,1.0604463,1.0031703,0.9459887,0,0,0,0
0.5198426,0.5767691,0.49377432,0.9013011,0.85610396,0.9498535,0,0,0,0
0.5182219,0.55353683,0.5187557,0.93620133,0.9371656,1.00103,0,0,0,0
0.47698215,0.56829876,0.5183649,0.83931583,0.9121345,1.0867596,0,0,0,0
0.4649423,0.5052138,0.49127176,0.9202882,0.9724037,1.0566295,0,0,0,0
0.4215331,0.45597208,0.4447374,0.9244713,0.97536105,1.0550474,0,0,0,0
0.46863848,0.4311556,0.41881043,1.0869359,0.97136724,0.89367485,0,0,0,0
0.51863813,0.4890899,0.51477045,1.0604147,1.0525068,0.9925426,0,0,0,0
0.53746486,0.49412856,0.45094046,1.0877025,0.9125975,0.8390139,0,0,0,0
0.56936395,0.53663605,0.46812245,1.0609871,0.8723276,0.8221849,0,0,0,0
0.5800585,0.56695634,0.5036826,1.0231097,0.8883975,0.8683307,0,0,0,0
0.5577362,0.558288,0.49839723,0.9990117,0.8927243,0.89360744,0,0,0,0
0.51646256,0.5209659,0.45198616,0.99135584,0.86759263,0.87515765,0,0,0,0
0.49171066,0.48526105,0.4723446,1.013291,0.9733825,0.9606149,0,0,0,0
0.5170307,0.5260839,0.45586273,0.98279136,0.866521,0.8816937,0,0,0,0
0.45769805,0.48899508,0.44393405,0.93599725,0.9078497,0.9699278,0,0,0,0
0.5088063,0.45746014,0.47505677,1.1122419,1.038466,0.9336692,0,0,0,0
0.5766077,0.5732309,0.54272956,1.0058908,0.94679046,0.94124573,0,0,0,0
0.5074664,0.53830653,0.5061816,0.9427089,0.9403222,0.99746823,0,0,0,0
0.5393883,0.5488221,0.5174414,0.9828108,0.9428217,0.9593115,0,0,0,0
0.49588627,0.52776146,0.47058353,0.93960303,0.8916595,0.9489747,0,0,0,0
0.48265755,0.5385109,0.5067868,0.89628184,0.9410892,1.0499926,0,0,0,0
0.5377621,0.58589065,0.4860114,0.9178541,0.82952577,0.9037665,0,0,0,0
0.5387118,0.5648944,0.51318634,0.9536505,0.90846425,0.9526176,0,0,0,0
0.5833878,0.5633083,0.5406384,1.0356456,0.9597558,0.92672217,0,0,0,0
0.56477,0.5993569,0.55614895,0.9422933,0.9279095,0.9847353,0,0,0,0
0.5412229,0.56534564,0.4884451,0.95733094,0.86397606,0.90248424,0,0,0,0
0.5030452,0.5156409,0.4981749,0.9755727,0.9661276,0.99031836,0,0,0,0
0.49454767,0.5016926,0.48987326,0.98575836,0.9764411,0.99054813,0,0,0,0
0.5253723,0.46294296,0.48571807,1.1348532,1.0491964,0.9245216,0,0,0,0
0.46319833,0.47439095,0.4728849,0.97640634,0.9968253,1.0209123,0,0,0,0
0.44120818,0.48068038,0.44432575,0.9178827,0.9243684,1.007066,0,0,0,0
0.46583778,0.4983478,0.47324818,0.9347644,0.9496344,1.0159076,0,0,0,0
0.45723888,0.56162786,0.5044213,0.8141314,0.8981415,1.1031898,0,0,0,0
0.45147,0.49364448,0.453786,0.914565,0.9192567,1.0051299,0,0,0,0
0.48219302,0.4340105,0.4283787,1.111017,0.98702383,0.88839674,0,0,0,0
0.57936317,0.5296,0.5073566,1.0939636,0.9579995,0.87571424,0,0,0,0
0.51650995,0.52966446,0.5029203,0.9751645,0.9495074,0.97368956,0,0,0,0
0.47589934,0.4773565,0.4604412,0.99694747,0.9645647,0.96751803,0,0,0,0
0.45696878,0.47530532,0.44175577,0.96142155,0.92941475,0.96670884,0,0,0,0
0.4363464,0.4462435,0.41662854,0.97782135,0.933635,0.95481145,0,0,0,0
0.4269575,0.4518224,0.4300616,0.9449675,0.9518377,1.0072703,0,0,0,0
0.39159778,0.5010799,0.41936487,0.7815076,0.8369221,1.0709071,0,0,0,0
0.50285697,0.5699222,0.5135716,0.88232565,0.90112585,1.0213076,0,0,0,0
0.54308987,0.5832798,0.53853536,0.9310967,0.9232882,0.9916137,0,0,0,0
0.45478943,0.51989204,0.4576109,0.87477666,0.8802037,1.0062039,0,0,0,0
0.4374441,0.47470072,0.4638556,0.9215155,0.9771538,1.0603769,0,0,0,0
0.45026284,0.4304117,0.4254771,1.0461214,0.98853517,0.94495267,0,0,0,0
0.55659354,0.47789234,0.49220297,1.1646839,1.0299453,0.8843131,0,0,0,0
0.57015985,0.53793025,0.49141294,1.0599141,0.9135254,0.86188626,0,0,0,0
0.5175706,0.5079389,0.45870712,1.0189623,0.90307534,0.8862696,0,0,0,0
0.47508994,0.48285848,0.44576514,0.98391134,0.9231797,0.9382753,0,0,0,0
0.43375137,0.47121856,0.431794,0.9204887,0.91633487,0.99548733,0,0,0,0
0.44783175,0.50362986,0.44373962,0.8892081,0.88108283,0.99086237,0,0,0,0
0.48076367,0.550872,0.47870734,0.87273204,0.8689992,0.9957228,0,0,0,0
0.45788828,0.5680141,0.4686692,0.80612135,0.8251014,1.0235449,0,0,0,0
0.5250518,0.57655114,0.54756373,0.91067684,0.94972277,1.0428756,0,0,0,0
0.477484,0.5479574,0.5166114,0.87138885,0.9427948,1.081945,0,0,0,0
0.42975628,0.48527068,0.45725128,0.88560116,0.94226027,1.0639781,0,0,0,0
0.5735619,0.48977122,0.5351744,1.1710813,1.0927029,0.9330718,0,0,0,0
0.54211247,0.55650216,0.5207531,0.9741426,0.9357611,0.9605997,0,0,0,0
0.47825542,0.53632057,0.49968827,0.89173424,0.931697,1.0448146,0,0,0,0
0.58348614,0.5019534,0.5126349,1.1624309,1.0212798,0.8785725,0,0,0,0
0.5528013,0.54636794,0.51228195,1.0117748,0.9376135,0.9267018,0,0,0,0
0.49456084,0.48943132,0.46676072,1.0104805,0.95367974,0.9437883,0,0,0,0
0.4438802,0.49848533,0.36218265,0.8904579,0.7265663,0.8159468,2,2,2,2
0.4917756,0.515884,0.4930588,0.9532678,0.95575523,1.0026094,0,0,0,0
0.44285327,0.5481011,0.4521652,0.8079773,0.8249667,1.0210271,0,0,0,0
0.46436384,0.5578867,0.47992596,0.83236223,0.860257,1.0335127,0,0,0,0
0.5280398,0.5668557,0.49620786,0.93152416,0.8753689,0.93971676,0,0,0,0
0.4732688,0.55587065,0.51533115,0.851401,0.92707026,1.0888762,0,0,0,0
0.4761686,0.51954204,0.5022288,0.916516,0.96667594,1.0547289,0,0,0,0
0.4470859,0.46660325,0.44075853,0.95817137,0.94461095,0.98584753,0,0,0,0
0.46650591,0.4476174,0.44883254,1.0421978,1.0027146,0.9621154,0,0,0,0
0.45161822,0.4518486,0.44144374,0.99949014,0.9769727,0.97747105,0,0,0,0
0.49688002,0.48253497,0.43837824,1.0297285,0.9084901,0.88226175,0,0,0,0
0.45728043,0.45329598,0.39195725,1.0087899,0.86468285,0.8571485,0,0,0,0
0.43713397,0.47078395,0.41523468,0.92852354,0.8820069,0.9499026,0,0,0,0
0.42154807,0.49253613,0.44604635,0.8558724,0.90561146,1.058115,0,0,0,0
0.459172,0.55391043,0.46551725,0.82896435,0.8404197,1.0138189,0,0,0,0
0.52170897,0.5892748,0.5277167,0.8853407,0.89553577,1.0115155,0,0,0,0
0.5425043,0.54475987,0.4847367,0.99585956,0.88981724,0.8935168,0,0,0,0
0.4636903,0.58349293,0.4167695,0.79468024,0.7142666,0.89881,2,2,2,2
0.5171657,0.51613945,0.4876416,1.0019884,0.94478655,0.9429117,0,0,0,0
0.49061975,0.49991894,0.48316917,0.9813986,0.96649504,0.9848139,0,0,0,0
0.4806966,0.5078663,0.5105144,0.9465022,1.0052141,1.0620304,0,0,0,0
0.47460416,0.4695262,0.45616734,1.010815,0.9715482,0.96115327,0,0,0,0
0.4387841,0.46995166,0.44257635,0.9336792,0.9417487,1.0086427,0,0,0,0
0.57525015,0.55447483,0.5103256,1.0374684,0.92037654,0.8871369,0,0,0,0
0.5361123,0.52625763,0.48639676,1.018726,0.92425597,0.90726656,0,0,0,0
0.5582562,0.56909823,0.5442531,0.98094875,0.956343,0.97491634,0,0,0,0
0.5403956,0.58044696,0.5213614,0.93099916,0.89820683,0.9647773,0,0,0,0
0.52866983,0.5528792,0.5498641,0.95621216,0.99454653,1.0400898,0,0,0,0
0.4517712,0.46191505,0.46089992,0.97803956,0.9978024,1.0202065,0,0,0,0
0.52854556,0.5259689,0.54935944,1.0048989,1.0444713,1.0393796,0,0,0,0
0.51837647,0.5985119,0.59204113,0.8661089,0.9891886,1.1421065,0,0,0,0
0.41190916,0.5578359,0.51795346,0.73840564,0.9285051,1.2574458,2,2,1,1
0.5346578,0.49407598,0.51154137,1.0821368,1.0353496,0.9567641,0,0,0,0
0.49322417,0.4895711,0.44906563,1.0074618,0.9172633,0.9104696,0,0,0,0
0.44152507,0.45256633,0.40279847,0.97560304,0.89003193,0.912289,0,0,0,0
0.43321437,0.47177282,0.418324,0.91826904,0.8867064,0.96562815,0,0,0,0
0.42132235,0.49157828,0.38947025,0.8570809,0.7922853,0.9243997,0,0,0,0
0.43800664,0.5268145,0.4485446,0.8314248,0.8514279,1.0240589,0,0,0,0
0.50546545,0.55971545,0.5009921,0.90307575,0.8950836,0.9911501,0,0,0,0
0.52604574,0.59115916,0.5221815,0.88985467,0.88331795,0.9926542,0,0,0,0
0.5430408,0.60202605,0.5403379,0.9020221,0.89753246,0.99502265,0,0,0,0
0.50103676,0.5498042,0.4968156,0.91130036,0.90362275,0.9915751,0,0,0,0
0.48883304,0.49592957,0.47282836,0.9856905,0.9534184,0.9672594,0,0,0,0
0.4268731,0.449672,0.425454,0.94929874,0.9461429,0.9966756,0,0,0,0
0.44490024,0.45067093,0.4027089,0.9871954,0.8935764,0.9051667,0,0,0,0
0.52765447,0.46805352,0.49566212,1.1273379,1.058986,0.9393688,0,0,0,0
0.5327556,0.57953906,0.47574273,0.91927475,0.8208985,0.8929849,0,0,0,0
0.57791775,0.5322645,0.46785134,1.0857718,0.87898284,0.8095466,0,0,0,0
0.47594753,0.46318433,0.40154505,1.0275553,0.8669228,0.843675,0,0,0,0
0.42806602,0.4434199,0.36507395,0.96537393,0.8233143,0.85284495,0,0,0,0
0.39625412,0.4578766,0.3776867,0.8654169,0.8248657,0.95314264,0,0,0,0
0.4200423,0.46508858,0.41554603,0.9031448,0.8934772,0.98929566,0,0,0,0
0.42175934,0.4814278,0.43101504,0.8760594,0.89528495,1.0219455,0,0,0,0
0.43302813,0.5862263,0.4744725,0.73867065,0.8093675,1.0957083,2,2,1,1
0.45228285,0.54086447,0.47140232,0.8362222,0.87157196,1.0422733,0,0,0,0
0.40632197,0.49472448,0.4413825,0.8213096,0.8921784,1.0862875,0,0,0,0
0.40948847,0.3988545,0.39602503,1.0266613,0.99290603,0.9671213,0,0,0,0
0.4139786,0.3758591,0.38140404,1.1014197,1.0147526,0.9213134,0,0,0,0
0.54778844,0.5803727,0.5218686,0.94385636,0.8991956,0.95268273,0,0,0,0
0.5861598,0.5404131,0.5320757,1.0846515,0.98457223,0.9077314,0,0,0,0
0.5859437,0.56821114,0.5417572,1.0312077,0.9534435,0.9245892,0,0,0,0
0.5659029,0.5224882,0.43748912,1.0830922,0.8373187,0.7730816,0,0,0,0
0.48680127,0.5494729,0.5064871,0.8859422,0.9217689,1.0404391,0,0,0,0
0.50633824,0.45538306,0.46152788,1.1118952,1.0134938,0.91150117,0,0,0,0
0.5572396,0.55212,0.5334961,1.0092727,0.9662684,0.95739084,0,0,0,0
0.5094683,0.44968554,0.42187843,1.1329435,0.9381632,0.8280759,0,0,0,0
0.5317956,0.48098853,0.48111084,1.1056305,1.0002543,0.9046912,0,0,0,0
0.57084745,0.46330923,0.5548075,1.232109,1.1974885,0.9719015,0,0,0,0
0.59018576,0.5389675,0.5328103,1.0950303,0.9885759,0.902784,0,0,0,0
0.17061038,0.42315713,0.22521414,0.40318447,0.53222346,1.3200494,0,0,0,0
0.4616547,0.59201056,0.544006,0.7798082,0.91891265,1.1783829,0,0,0,0
0.48824072,0.4083051,0.43782324,1.1957742,1.0722942,0.89673644,0,0,0,0
0.48002982,0.52884567,0.35295764,0.90769356,0.6674114,0.7352827,3,0,2,0
0.56860775,0.54490614,0.54388076,1.0434967,0.9981182,0.9565131,0,0,0,0
0.557712,0.48747766,0.52971697,1.1440771,1.0866487,0.94980377,0,0,0,0
0.50056016,0.49032754,0.46178898,1.020869,0.94179696,0.9225444,0,0,0,0
0.43590826,0.5205974,0.43838334,0.8373231,0.8420775,1.0056779,1,0,2,0
0.4732863,0.523211,0.46784225,0.9045802,0.8941751,0.9884973,0,0,0,0
0.5438121,0.5298032,0.5197108,1.0264417,0.9809506,0.9556808,0,0,0,0
0.52235734,0.5142971,0.46644464,1.0156723,0.90695554,0.89296085,0,0,0,0
0.48064917,0.48063397,0.39299873,1.0000316,0.81766737,0.81764156,0,0,0,0
0.44303995,0.48695615,0.39252588,0.9098149,0.8060806,0.88598305,0,0,0,0
0.45058995,0.51709753,0.4298439,0.8713829,0.8312627,0.95395803,0,0,0,0
0.4766592,0.5518493,0.49131513,0.86374885,0.8903067,1.0307472,0,0,0,0
0.4959634,0.52958065,0.50034076,0.936521,0.9447867,1.008826,0,0,0,0
0.49706188,0.5414565,0.50456697,0.91800886,0.9318698,1.0150989,0,0,0,0
0.50654715,0.5915392,0.4858666,0.8563205,0.82135993,0.9591735,0,0,0,0
0.5020063,0.5479323,0.51510984,0.916183,0.9400976,1.0261023,0,0,0,0
0.48567134,0.48596218,0.46996066,0.9994015,0.9670725,0.9676516,0,0,0,0
0.49812043,0.47986928,0.48336577,1.0380336,1.0072863,0.97037935,0,0,0,0
0.47510153,0.4884484,0.4961442,0.97267497,1.0157555,1.0442909,0,0,0,0
0.56281084,0.5011267,0.5204124,1.1230909,1.0384847,0.9246666,0,0,0,0
0.5124876,0.51952666,0.49423155,0.98645097,0.95131123,0.9643776,0,0,0,0
0.5249444,0.5533127,0.47943348,0.9487301,0.8664783,0.9133033,0,0,0,0
0.51465505,0.54700196,0.46468467,0.9408651,0.84951186,0.9029051,0,0,0,0
0.41836166,0.43777505,0.4163155,0.95565444,0.9509804,0.9951091,0,0,0,0
0.575744,0.5006188,0.5848001,1.1500646,1.1681545,1.0157294,0,0,0,0
0.5072756,0.51029366,0.40698794,0.9940856,0.79755634,0.80230147,1,1,2,2
0.41547802,0.48788613,0.38634887,0.8515881,0.7918833,0.92989004,0,0,0,0
0.5288087,0.48142266,0.43486974,1.0984292,0.90330136,0.82235736,0,0,0,0
0.56898975,0.5665106,0.47533554,1.0043762,0.83905846,0.8354026,0,0,0,0
0.5276207,0.53235495,0.45605972,0.9911069,0.85668355,0.86437047,0,0,0,0
0.49643272,0.4736079,0.4261716,1.0481935,0.8998406,0.858468,0,0,0,0
0.46151718,0.49444655,0.42624602,0.9334016,0.8620669,0.92357564,0,0,0,0
0.4143495,0.47246107,0.39807338,0.8770024,0.8425527,0.96071887,0,0,0,0
0.37370196,0.4969479,0.36235222,0.7519942,0.72915536,0.96962893,0,0,0,0
0.41584268,0.49969506,0.43265754,0.8321929,0.8658431,1.0404357,0,0,0,0
0.45284468,0.59154993,0.48122323,0.7655223,0.8134955,1.0626673,0,0,0,0
0.46515852,0.5426222,0.48106042,0.8572419,0.8865476,1.034186,0,0,0,0
0.6160905,0.547625,0.5621169,1.1250225,1.0264632,0.91239345,0,0,0,0
0.47540143,0.46842933,0.43838513,1.014884,0.9358618,0.9221367,0,0,0,0
0.4706774,0.5080578,0.46648806,0.926425,0.91817915,0.99109936,0,0,0,0
0.44883028,0.5002729,0.44672185,0.89717084,0.89295626,0.9953024,0,0,0,0
0.45409995,0.5294767,0.466755,0.85763913,0.8815402,1.0278684,0,0,0,0
0.4545791,0.5166329,0.472301,0.87988794,0.9141907,1.0389854,0,0,0,0
0.4884932,0.57388383,0.5012119,0.8512057,0.8733682,1.0260365,0,0,0,0
0.54269075,0.5778792,0.54425895,0.9391076,0.94182134,1.0028896,0,0,0,0
0.48954862,0.5813707,0.4871757,0.8420593,0.8379777,0.99515283,1,0,1,0
0.47077492,0.5186236,0.46986908,0.9077391,0.9059925,0.99807584,0,0,0,0
0.38577273,0.43278342,0.38913134,0.89137596,0.8991364,1.0087062,0,0,0,0
0.46245986,0.5117342,0.4734394,0.9037111,0.9251666,1.0237416,0,0,0,0
0.54954845,0.5020889,0.49403608,1.0945241,0.98396134,0.8989855,0,0,0,0
0.48157218,0.47655162,0.4561943,1.0105352,0.95728207,0.94730204,0,0,0,0
0.3722878,0.47031578,0.35213614,0.7915699,0.7487228,0.9458707,2,2,2,2
0.3759731,0.53849494,0.4488129,0.6981925,0.83345795,1.1937367,2,2,1,1
0.48229578,0.583719,0.47873813,0.8262465,0.8201517,0.9926235,0,0,0,0
0.5483306,0.5864133,0.54780793,0.93505824,0.9341669,0.9990468,0,0,0,0
0.5307393,0.5827522,0.51171684,0.9107461,0.8781036,0.96415854,0,0,0,0
0.4798179,0.5160815,0.47800466,0.9297328,0.92621934,0.996221,0,0,0,0
0.45729998,0.47287196,0.4375405,0.9670693,0.92528325,0.956791,0,0,0,0
0.4371905,0.44907624,0.42048952,0.9735329,0.9363433,0.9617993,0,0,0,0
0.5663988,0.5729072,0.4941434,0.98863965,0.8625191,0.87243015,0,0,0,0
0.4487491,0.47798458,0.40610597,0.9388359,0.8496215,0.9049733,0,0,0,0
0.43461347,0.4623417,0.38436535,0.9400265,0.8313448,0.88438433,0,0,0,0
0.39137343,0.48385718,0.40819204,0.80886143,0.8436209,1.0429733,0,0,0,0
0.4508126,0.5654162,0.4998659,0.79731107,0.8840671,1.1088108,0,0,0,0
0.4436302,0.575493,0.5244212,0.77086985,0.9112556,1.1821134,0,0,0,0
0.4019284,0.49702558,0.43253842,0.8086674,0.87025386,1.0761579,0,0,0,0
0.41010058,0.44100615,0.42089662,0.9299203,0.9544008,1.0263253,0,0,0,0
0.5510717,0.54602283,0.56860155,1.0092466,1.0413512,1.0318104,0,0,0,0
0.56496733,0.5618084,0.5585168,1.0056227,0.99414104,0.9885825,0,0,0,0
0.51271546,0.5619044,0.4368801,0.9124603,0.777499,0.8520908,0,0,0,0
0.5060812,0.56900376,0.4899968,0.8894163,0.8611486,0.9682177,0,0,0,0
0.44652963,0.57778186,0.42017686,0.7728343,0.72722405,0.9409832,2,2,2,2
0.5245359,0.5557507,0.45835906,0.94383305,0.82475656,0.87383735,0,0,0,0
0.5774055,0.5523764,0.5023886,1.0453117,0.9095041,0.87007934,0,0,0,0
0.5783564,0.5590702,0.5159756,1.0344968,0.9229173,0.8921413,0,0,0,0
0.53393114,0.58935845,0.50324076,0.9059531,0.8538789,0.94251996,0,0,0,0
0.5372171,0.57862633,0.50417376,0.92843527,0.8713287,0.93849164,0,0,0,0
0.498438,0.55422217,0.48894238,0.89934695,0.8822137,0.9809493,0,0,0,0
0.45375857,0.48304066,0.43843362,0.93937963,0.9076536,0.96622664,0,0,0,0
0.43273917,0.45085832,0.40912247,0.95981187,0.90743023,0.9454251,0,0,0,0
0.50281554,0.48718464,0.48126128,1.0320841,0.98784167,0.9571329,0,0,0,0
0.4673447,0.57102287,0.5026303,0.8184343,0.880228,1.0755023,0,0,0,0
0.4664912,0.5467348,0.5000205,0.8532312,0.91455764,1.0718756,0,0,0,0
0.5113849,0.57268834,0.5692288,0.892955,0.9939592,1.1131123,0,0,0,0
0.54309446,0.5371575,0.53978276,1.0110526,1.0048873,0.9939022,0,0,0,0
0.5024292,0.53051436,0.49617735,0.94706047,0.935276,0.98755676,0,0,0,0
0.49955875,0.5416808,0.4769278,0.92223823,0.8804591,0.9546981,0,0,0,0
0.50194323,0.5122473,0.4731608,0.9798845,0.923696,0.942658,0,0,0,0
0.48543945,0.47880015,0.45671362,1.0138665,0.9538711,0.9408251,0,0,0,0
0.44921178,0.47328,0.44160786,0.9491459,0.9330795,0.98307276,0,0,0,0
0.4258287,0.45204487,0.409754,0.94200534,0.90644544,0.9622508,0,0,0,0
0.45082873,0.49038127,0.45193207,0.9193433,0.92159325,1.0024474,0,0,0,0
0.49259773,0.5442794,0.52358043,0.9050457,0.96197,1.0628966,0,0,0,0
0.47054508,0.56715035,0.5220378,0.8296655,0.9204575,1.1094321,0,0,0,0
0.45645773,0.49686092,0.43477786,0.9186831,0.8750494,0.9525041,0,0,0,0
0.46942484,0.4609155,0.46505025,1.0184618,1.0089707,0.99068093,0,0,0,0
0.56600726,0.52044916,0.5093092,1.0875361,0.97859544,0.899828,0,0,0,0
0.5790434,0.55212665,0.5113016,1.048751,0.92605853,0.8830108,0,0,0,0
0.51005894,0.49749997,0.44810256,1.0252441,0.90070873,0.8785309,0,0,0,0
0.48654422,0.4766243,0.42336547,1.0208129,0.8882582,0.870148,0,0,0,0
0.47147623,0.49315262,0.4312093,0.95604527,0.8743932,0.91459394,0,0,0,0
0.4365854,0.45525166,0.40256697,0.9589979,0.88427347,0.9220807,0,0,0,0
0.41912138,0.43767962,0.3976266,0.95759857,0.90848786,0.9487147,0,0,0,0
0.4114177,0.51005566,0.41727445,0.8066133,0.8180959,1.0142355,0,0,0,0
0.50506353,0.57373667,0.52919376,0.88030547,0.9223635,1.0477766,0,0,0,0
0.50078917,0.61386144,0.52344227,0.8158016,0.8527043,1.0452348,0,0,0,0
0.45225137,0.4908887,0.45258415,0.92129105,0.92196894,1.0007358,0,0,0,0
0.41523468,0.40295428,0.39991125,1.030476,0.9924482,0.9630969,0,0,0,0
0.49552372,0.47741103,0.48442924,1.0379394,1.0147005,0.9776106,0,0,0,0
0.5962834,0.58379304,0.59124815,1.0213951,1.0127702,0.99155563,0,0,0,0
0.55111736,0.520623,0.4904731,1.0585728,0.9420887,0.88996124,0,0,0,0
0.44223762,0.49334538,0.4548333,0.8964057,0.92193687,1.0284817,0,0,0,0
0.5184958,0.53721046,0.4638053,0.96516323,0.8633586,0.8945208,0,0,0,0
0.51081324,0.5457756,0.44862905,0.93594,0.82200277,0.87826437,0,0,0,0
0.52774614,0.47964254,0.44988635,1.1002905,0.93796176,0.85246736,0,0,0,0
0.56734055,0.5389903,0.48722515,1.0525988,0.903959,0.8587878,0,0,0,0
0.4752186,0.43905008,0.43477988,1.082379,0.990274,0.914905,0,0,0,0
0.4175183,0.45972207,0.42423588,0.90819716,0.9228095,1.0160893,0,0,0,0
0.42180297,0.48511553,0.43317756,0.8694897,0.8929369,1.0269666,0,0,0,0
0.5400456,0.5097131,0.48218915,1.0595089,0.94600105,0.89286745,0,0,0,0
0.42482588,0.49434066,0.44361612,0.8593788,0.89738953,1.0442305,0,0,0,0
0.49431244,0.5507467,0.4938377,0.8975314,0.89666945,0.99903965,0,0,0,0
0.54266703,0.5691433,0.5237786,0.9534805,0.92029303,0.9651934,0,0,0,0
0.54467595,0.5914073,0.5254891,0.9209828,0.8885401,0.96477383,0,0,0,0
0.5291742,0.56019604,0.5020549,0.94462323,0.89621294,0.9487517,0,0,0,0
0.44303858,0.5194106,0.4561467,0.85296404,0.87820053,1.0295868,0,0,0,0
0.46585962,0.3948286,0.40565363,1.1799035,1.0274171,0.87076366,0,0,0,0
0.5697,0.5310558,0.513335,1.0727686,0.966631,0.90106195,0,0,0,0
0.4540416,0.4491279,0.43011647,1.0109406,0.95767033,0.94730633,0,0,0,0
0.4142196,0.42991892,0.38843328,0.96348304,0.9035036,0.93774724,0,0,0,0
0.3588851,0.39549246,0.36412063,0.9074386,0.9206765,1.0145884,0,0,0,0
0.3409671,0.370766,0.35896775,0.91962874,0.9681787,1.0527929,0,0,0,0
0.37045625,0.44039577,0.4046438,0.8411894,0.91881853,1.092285,0,0,0,0
0.40749738,0.4685481,0.41785198,0.86970234,0.8918017,1.0254103,0,0,0,0
0.46979064,0.4864042,0.46166533,0.9658441,0.94913924,0.9827044,0,0,0,0
0.49964058,0.60077524,0.5315357,0.83165973,0.88474965,1.0638361,0,0,0,0
0.45474577,0.53147554,0.45939103,0.8556288,0.8643691,1.010215,0,0,0,0
0.42920825,0.45934808,0.4187455,0.93438566,0.9116082,0.97562313,0,0,0,0
0.4560735,0.44344276,0.43983477,1.0284834,0.99186367,0.9643945,0,0,0,0
0.58260244,0.5179274,0.5418037,1.1248728,1.0460997,0.9299716,0,0,0,0
0.5876951,0.5628197,0.5254601,1.0441978,0.9336207,0.8941033,0,0,0,0
0.45126158,0.46997502,0.45270437,0.9601821,0.96325195,1.0031972,0,0,0,0
0.48896828,0.5707083,0.5096586,0.85677445,0.8930282,1.0423142,0,0,0,0
0.5643951,0.5231064,0.52147514,1.0789299,0.9968816,0.923954,0,0,0,0
0.49468488,0.4565072,0.47391984,1.08363,1.0381432,0.9580237,0,0,0,0
0.40746513,0.43048,0.40708268,0.9465367,0.9456483,0.9990614,0,0,0,0
0.38485822,0.42329913,0.38298357,0.9091874,0.9047587,0.995129,0,0,0,0
0.3803389,0.46988824,0.41564295,0.80942416,0.884557,1.0928226,0,0,0,0
0.41773638,0.48919594,0.41918156,0.85392445,0.85687864,1.0034596,0,0,0,0
0.4818692,0.4180537,0.41380423,1.152649,0.98983514,0.8587481,0,0,0,0
0.57401425,0.5027765,0.49418044,1.1416887,0.9829028,0.8609202,0,0,0,0
0.48846525,0.4851057,0.4199251,1.0069255,0.8656363,0.8596826,0,0,0,0
0.41593346,0.5018023,0.3654984,0.8288791,0.72837126,0.87874246,3,2,2,2
0.47343692,0.49549022,0.4448969,0.95549196,0.8978924,0.9397174,0,0,0,0
0.43860587,0.50166345,0.44485888,0.87430304,0.88676757,1.0142566,0,0,0,0
0.48987013,0.5465642,0.4944423,0.8962719,0.90463716,1.0093335,0,0,0,0
0.5059053,0.57557255,0.5316305,0.87896,0.9236551,1.0508499,0,0,0,0
0.44534943,0.4447973,0.4217846,1.0012413,0.9482625,0.94708693,0,0,0,0
0.5568366,0.52123964,0.48514003,1.0682929,0.9307428,0.87124306,0,0,0,0
0.58483046,0.5047046,0.48928362,1.1587579,0.9694455,0.83662474,0,0,0,0
0.5342624,0.5119577,0.462365,1.0435675,0.90313125,0.8654268,0,0,0,0
0.47308263,0.49854207,0.451859,0.94893223,0.9063608,0.95513755,0,0,0,0
0.4409381,0.4860095,0.42169094,0.90726227,0.86765987,0.95634955,0,0,0,0
0.43460268,0.49463212,0.44665733,0.8786382,0.9030091,1.0277371,0,0,0,0
0.45692483,0.5332749,0.4743981,0.8568279,0.88959396,1.038241,0,0,0,0
0.47397542,0.45076427,0.42878357,1.0514929,0.9512368,0.9046536,0,0,0,0
0.54867125,0.5696827,0.5413531,0.96311724,0.95027125,0.9866621,0,0,0,0
0.49514526,0.52316934,0.4690841,0.946434,0.89662004,0.94736665,0,0,0,0
0.5039105,0.5146539,0.4702804,0.9791249,0.9137799,0.9332618,0,0,0,0
0.48696676,0.5366451,0.49034938,0.9074279,0.9137312,1.0069463,0,0,0,0
0.5022554,0.52321184,0.48252922,0.9599465,0.9222445,0.96072483,0,0,0,0
0.546798,0.5114986,0.52029824,1.0690118,1.0172037,0.9515365,0,0,0,0
0.51725215,0.49584055,0.4337647,1.0431824,0.8748068,0.8385943,0,0,0,0
0.4540846,0.5717563,0.50950104,0.79419255,0.8911157,1.1220399,0,0,0,0
0.49538022,0.5814014,0.5181051,0.8520451,0.89113146,1.0458736,0,0,0,0
0.5606478,0.57116437,0.52401704,0.98158747,0.917454,0.93466353,0,0,0,0
0.41693297,0.4796377,0.41944808,0.86926645,0.8745102,1.0060323,0,0,0,0
0.53286177,0.5652606,0.5329811,0.9426834,0.9428945,1.000224,0,0,0,0
0.5235769,0.5579953,0.5305166,0.9383178,0.95075464,1.0132544,0,0,0,0
0.45562163,0.46971193,0.42208874,0.97000223,0.8986119,0.9264019,0,0,0,0
0.50393325,0.46837536,0.42570123,1.0759175,0.90888906,0.8447572,0,0,0,0
0.54862225,0.547012,0.49134296,1.0029438,0.89823073,0.8955943,0,0,0,0
0.5531504,0.5568646,0.50249106,0.9933301,0.90235764,0.9084167,0,0,0,0
0.5510651,0.55625623,0.52049667,0.9906677,0.9357138,0.94452846,0,0,0,0
0.55765605,0.53939265,0.4964608,1.0338591,0.92040706,0.89026344,0,0,0,0
0.5078769,0.5141919,0.46207836,0.98771846,0.8986496,0.9098236,0,0,0,0
0.50834197,0.51405686,0.4356526,0.9888828,0.8474794,0.85700697,0,0,0,0
0.49152002,0.49647716,0.45029008,0.9900154,0.9069704,0.9161175,0,0,0,0
0.48510715,0.5813359,0.5167521,0.8344696,0.8889046,1.065233,0,0,0,0
0.52800006,0.55093086,0.4723607,0.9583781,0.8573865,0.89462245,0,0,0,0
0.55243194,0.5927058,0.5346707,0.9320509,0.9020845,0.967849,0,0,0,0
0.50492895,0.526497,0.49034226,0.9590348,0.9313296,0.9711114,0,0,0,0
0.4681157,0.5309117,0.49431244,0.8817204,0.9310634,1.0559621,0,0,0,0
0.5539317,0.49531034,0.498725,1.1183528,1.006894,0.9003366,0,0,0,0
0.43544862,0.49515066,0.43259946,0.87942654,0.87367237,0.99345696,0,0,0,0
0.39732265,0.56205857,0.37032148,0.70690614,0.65886635,0.9320422,3,2,1,2
0.56915087,0.59822315,0.52028936,0.95140225,0.8697246,0.9141502,0,0,0,0
0.5745625,0.6032865,0.55715007,0.95238745,0.92352486,0.96969444,0,0,0,0
0.5628853,0.5874488,0.5502293,0.95818615,0.93664217,0.9775159,0,0,0,0
0.47993082,0.4812356,0.47539675,0.9972887,0.987867,0.99055266,0,0,0,0
0.44206473,0.49557877,0.41011444,0.8920171,0.8275464,0.92772484,0,0,0,0
0.44921452,0.5512471,0.48415348,0.8149059,0.87828755,1.0777779,0,0,0,0
0.44027343,0.5253584,0.46669105,0.838044,0.8883289,1.0600027,0,0,0,0
0.48138586,0.54397506,0.5334174,0.88494104,0.98059165,1.108087,0,0,0,0
0.53477347,0.58781916,0.536732,0.9097585,0.91309035,1.0036623,0,0,0,0
0.4550625,0.54538447,0.4964983,0.8343885,0.9103638,1.0910552,0,0,0,0
0.43136844,0.4621096,0.43940377,0.9334765,0.95086485,1.0186275,0,0,0,0
0.55883104,0.5065571,0.51237357,1.1031946,1.0114824,0.9168667,0,0,0,0
0.5322916,0.5718084,0.54894096,0.9308915,0.96000856,1.0312786,0,0,0,0
0.5748891,0.5460465,0.5240367,1.0528208,0.9596925,0.91154397,0,0,0,0
0.53843933,0.4720268,0.45105633,1.1406965,0.95557356,0.8377106,0,0,0,0
0.57531154,0.5628451,0.49379808,1.022149,0.877325,0.8583142,0,0,0,0
0.50097674,0.5321521,0.48560455,0.94141644,0.9125296,0.9693156,0,0,0,0
0.5097373,0.5271985,0.49174035,0.9668793,0.9327423,0.96469367,0,0,0,0
0.5078108,0.53670704,0.48817363,0.9461601,0.9095719,0.9613298,0,0,0,0
0.49917763,0.530079,0.47113147,0.9417042,0.88879484,0.9438153,0,0,0,0
0.50399244,0.52156496,0.46916693,0.96630806,0.8995369,0.93090075,0,0,0,0
0.50657296,0.5220961,0.47326675,0.97026765,0.9064744,0.9342519,0,0,0,0
0.54255575,0.6059583,0.54312295,0.89536816,0.8963042,1.0010455,0,0,0,0
0.52616316,0.58867854,0.54108423,0.8938039,0.9191506,1.0283582,0,0,0,0
0.4256905,0.48857042,0.45745185,0.87129813,0.9363069,1.0746113,0,0,0,0
0.40424034,0.4245163,0.3965334,0.95223755,0.93408287,0.98093474,0,0,0,0
0.45175987,0.4852616,0.44042122,0.93096155,0.90759546,0.97490114,0,0,0,0
0.49836454,0.47755134,0.46372434,1.0435832,0.97104603,0.9304923,0,0,0,0
0.46847764,0.5064362,0.42723414,0.92504764,0.843609,0.91196275,0,0,0,0
0.45134047,0.4690944,0.4016188,0.9621528,0.8561578,0.8898356,0,0,0,0
0.4377562,0.5042786,0.42315885,0.8680841,0.839137,0.9666541,1,0,2,0
0.5789265,0.5501576,0.5742944,1.0522921,1.0438725,0.9919988,0,0,0,0
0.6060619,0.5746114,0.5642804,1.0547334,0.98202085,0.9310607,0,0,0,0
0.53048,0.5408359,0.49739793,0.98085207,0.91968364,0.93763745,0,0,0,0
0.52390313,0.56198406,0.5065376,0.9322384,0.90133804,0.96685356,0,0,0,0
0.5590593,0.5888107,0.50313365,0.9494721,0.8544914,0.8999647,0,0,0,0
0.5300257,0.5937825,0.542945,0.89262605,0.9143837,1.0243748,0,0,0,0
0.47974575,0.49156022,0.4695443,0.9759654,0.9552121,0.9787357,0,0,0,0
0.5005386,0.52748597,0.4963579,0.9489136,0.9409878,0.9916476,0,0,0,0
0.47819528,0.47736114,0.44533902,1.0017474,0.9329185,0.93129116,0,0,0,0
0.45385712,0.48120412,0.4167812,0.94316965,0.8661214,0.9183092,0,0,0,0
0.5388857,0.48365372,0.511763,1.1141974,1.0581186,0.9496688,0,0,0,0
0.50729597,0.47952765,0.46598238,1.0579076,0.9717529,0.91856116,0,0,0,0
0.44900575,0.41926467,0.4328917,1.0709363,1.0325022,0.9641117,0,0,0,0
0.46742985,0.46878904,0.4416298,0.99710065,0.9420651,0.94480443,0,0,0,0
0.45997506,0.4499768,0.41386482,1.0222195,0.919747,0.8997549,0,0,0,0
0.404952,0.44812176,0.40308926,0.90366507,0.89950836,0.99540013,0,0,0,0
0.38085604,0.45953843,0.39421296,0.8287795,0.8578455,1.0350708,0,0,0,0
0.4050219,0.4930801,0.42297307,0.82141197,0.8578181,1.0443214,0,0,0,0
0.44707122,0.5518594,0.47818574,0.810118,0.86649925,1.0695963,0,0,0,0
0.45471597,0.58947617,0.493532,0.7713899,0.83723825,1.0853633,0,0,0,0
0.42175964,0.50333965,0.43231717,0.8379225,0.8588975,1.0250322,0,0,0,0
0.4024409,0.454381,0.39860305,0.88569045,0.8772441,0.99046355,0,0,0,0
0.39362827,0.4460036,0.42673153,0.8825675,0.95678943,1.0840977,0,0,0,0
0.5607801,0.53601235,0.5208315,1.0462074,0.9716782,0.9287625,0,0,0,0
0.5059913,0.5009254,0.438065,1.010113,0.8745114,0.86575603,0,0,0,0
0.48621884,0.577264,0.5082071,0.8422816,0.88037205,1.0452229,0,0,0,0
0.48479107,0.5672405,0.49950308,0.85464823,0.88058436,1.0303471,0,0,0,0
0.45415032,0.50307673,0.46428412,0.9027456,0.9228893,1.0223137,0,0,0,0
0.4222954,0.43564066,0.40808478,0.9693663,0.9367463,0.9663491,0,0,0,0
0.50945556,0.4846028,0.47879684,1.0512848,0.9880191,0.9398206,0,0,0,0
0.5553712,0.54570854,0.49466252,1.0177066,0.9064592,0.89068806,0,0,0,0
0.43574327,0.5801586,0.4825349,0.75107616,0.8317293,1.1073835,0,0,0,0
0.49987295,0.48507413,0.47554883,1.0305084,0.9803632,0.9513394,0,0,0,0
0.48490715,0.5555336,0.5194233,0.8728674,0.9349989,1.0711809,0,0,0,0
0.56280327,0.55574495,0.51271313,1.0127007,0.92256916,0.9109989,0,0,0,0
0.5548981,0.5285574,0.46858728,1.049835,0.88654,0.8444565,0,0,0,0
0.5056798,0.54537654,0.47324324,0.92721224,0.8677367,0.93585557,0,0,0,0
0.5214119,0.5023718,0.48173255,1.0379004,0.9589164,0.9239002,0,0,0,0
0.49051154,0.5557894,0.51080716,0.8825493,0.919066,1.0413765,0,0,0,0
0.45818728,0.44805947,0.43995535,1.0226038,0.98191285,0.9602086,0,0,0,0
0.5567979,0.5260872,0.5131336,1.0583757,0.9753774,0.92157954,0,0,0,0
0.57241315,0.5744294,0.5316422,0.99649,0.92551357,0.9287736,0,0,0,0
0.48230353,0.53615934,0.4768325,0.8995526,0.8893485,0.98865646,0,0,0,0
0.49486405,0.54141736,0.5109537,0.9140158,0.9437336,1.0325134,0,0,0,0
0.4846667,0.5006859,0.4687727,0.96800554,0.9362611,0.96720636,0,0,0,0
0.5321019,0.47658396,0.4885201,1.1164914,1.0250452,0.91809493,0,0,0,0
0.58379763,0.5339038,0.5234448,1.093451,0.98041034,0.8966202,0,0,0,0
0.489225,0.49065945,0.43958858,0.9970765,0.89591384,0.8985407,0,0,0,0
0.42027166,0.43945038,0.4024974,0.9563575,0.91591096,0.9577077,0,0,0,0
0.39121443,0.44944012,0.41531485,0.8704484,0.9240716,1.0616041,0,0,0,0
0.40790713,0.4605528,0.4038169,0.8856902,0.8768091,0.98997265,0,0,0,0
0.39185485,0.5444738,0.45058653,0.71969455,0.8275632,1.1498812,1,2,1,1
0.48516262,0.5497012,0.50239474,0.88259333,0.91394144,1.0355183,0,0,0,0
0.44670883,0.5665637,0.48543516,0.7884529,0.8568059,1.0866926,2,0,1,0
0.44595954,0.4967743,0.47127822,0.8977106,0.94867676,1.0567735,0,0,0,0
0.43670544,0.46593302,0.42571667,0.9372708,0.9136864,0.9748371,0,0,0,0
0.42489544,0.4286123,0.36895153,0.9913282,0.8608048,0.8683349,0,0,0,0
0.40180254,0.3674727,0.35282513,1.0934215,0.9601397,0.87810576,0,0,0,0
0.523378,0.5175686,0.5008641,1.0112245,0.96772504,0.95698345,0,0,0,0
0.47903135,0.5316356,0.47212613,0.9010521,0.88806343,0.98558503,0,0,0,0
0.44483775,0.5104974,0.44263476,0.87138104,0.86706567,0.9950477,0,0,0,0
0.5244998,0.46829194,0.42420998,1.1200273,0.9058665,0.8087896,0,0,0,0
0.57845753,0.55649394,0.5005616,1.0394678,0.89949155,0.86533856,0,0,0,0
0.5706052,0.5356762,0.48055798,1.0652055,0.8971054,0.84218997,0,0,0,0
0.5124078,0.4542524,0.41142344,1.1280243,0.9057155,0.80292195,0,0,0,0
0.4303446,0.45270082,0.36765245,0.95061594,0.81213117,0.854321,0,0,0,0
0.44335866,0.52216965,0.46674562,0.84907013,0.8938582,1.0527495,0,0,0,0
0.54045963,0.5443503,0.5002664,0.99285257,0.91901547,0.92563134,0,0,0,0
0.4863059,0.49540457,0.46894893,0.98163384,0.94659793,0.96430856,0,0,0,0
0.49343887,0.58493453,0.54450125,0.84357965,0.93087554,1.1034827,0,0,0,0
0.44339576,0.5022641,0.4851796,0.8827941,0.96598506,1.094236,0,0,0,0
0.4159767,0.44729915,0.4125561,0.92997426,0.92232704,0.99177694,0,0,0,0
0.3938025,0.4190295,0.36991856,0.93979657,0.8827984,0.9393505,0,0,0,0
0.38503224,0.3963881,0.36018535,0.9713516,0.9086684,0.9354681,0,0,0,0
0.5362305,0.54980606,0.5400863,0.9753085,0.98232156,1.0071906,0,0,0,0
0.58943135,0.4888532,0.5192176,1.2057431,1.0621136,0.88087887,0,0,0,0
0.5648305,0.51257145,0.46166188,1.1019546,0.9006781,0.8173459,0,0,0,0
0.5150648,0.4778731,0.43596685,1.0778276,0.9123068,0.84643114,0,0,0,0
0.47617248,0.46201354,0.4111016,1.0306462,0.88980424,0.86334604,0,0,0,0
0.41842958,0.45683008,0.42579168,0.9159414,0.932057,1.0175946,0,0,0,0
0.5234314,0.5697863,0.49789315,0.91864514,0.87382436,0.9512099,0,0,0,0
0.6015512,0.5236894,0.4981414,1.1486794,0.9512154,0.82809484,0,0,0,0
0.46014503,0.51133645,0.44633204,0.899887,0.8728735,0.96998125,0,0,0,0
0.5308101,0.5652879,0.5083249,0.9390085,0.8992319,0.9576399,0,0,0,0
0.54346424,0.5469414,0.5385202,0.99364257,0.9846031,0.9909028,0,0,0,0
0.5187621,0.50399053,0.49323165,1.0293093,0.9786526,0.9507858,0,0,0,0
0.5469897,0.5421312,0.5021207,1.0089618,0.9261977,0.917971,0,0,0,0
0.582347,0.5688374,0.5430034,1.0237495,0.95458454,0.9324396,0,0,0,0
0.5042034,0.52321017,0.48887053,0.96367276,0.9343674,0.96958995,0,0,0,0
0.49762735,0.5268693,0.4997962,0.94449866,0.9486152,1.0043584,0,0,0,0
0.5088952,0.5243987,0.5097325,0.97043574,0.97203237,1.0016452,0,0,0,0
0.5085901,0.52899045,0.4787518,0.9614353,0.90502924,0.9413313,0,0,0,0
0.5031174,0.4991885,0.47968096,1.0078706,0.96092147,0.9534176,0,0,0,0
0.47733372,0.48960283,0.46061194,0.9749407,0.9407869,0.9649684,0,0,0,0
0.47183546,0.5083998,0.47347856,0.9280796,0.9313115,1.0034823,0,0,0,0
0.47809008,0.55838096,0.53029126,0.85620767,0.9496944,1.1091869,0,0,0,0
0.48991913,0.5558726,0.5110176,0.8813514,0.91930705,1.0430653,0,0,0,0
0.45873076,0.488194,0.4729378,0.9396485,0.9687497,1.0309703,0,0,0,0
0.5359321,0.4681699,0.46251923,1.1447386,0.9879303,0.8630183,0,0,0,0
0.48998415,0.48753187,0.50534827,1.00503,1.0365441,1.0313563,0,0,0,0
0.47554487,0.4896127,0.44540855,0.97126746,0.90971607,0.9366278,0,0,0,0
0.40237853,0.42429805,0.38956574,0.94833934,0.9181417,0.96815735,0,0,0,0
0.330044,0.4121887,0.35232532,0.8007109,0.854767,1.0675101,2,0,1,0
0.35672846,0.6430481,0.4829819,0.55474615,0.75108206,1.3539202,3,2,1,1
0.48426902,0.5395795,0.50994337,0.89749336,0.94507545,1.0530167,0,0,0,0
0.46264616,0.50105816,0.45100588,0.92333823,0.90010685,0.9748398,0,0,0,0
0.48165882,0.5359796,0.5163154,0.89865136,0.9633116,1.0719526,0,0,0,0
0.41325945,0.4657407,0.43410254,0.8873166,0.9320691,1.0504359,0,0,0,0
0.45606455,0.420889,0.42022735,1.0835744,0.998428,0.92142075,0,0,0,0
0.41356838,0.43897894,0.408068,0.9421144,0.92958444,0.9867002,0,0,0,0
0.41769394,0.43163455,0.41379556,0.96770275,0.9586711,0.99066687,0,0,0,0
0.67055374,0.63454056,0.66951406,1.0567547,1.0551163,0.9984495,0,0,0,0
0.5207771,0.52090216,0.48426884,0.9997599,0.9296733,0.9298966,0,0,0,0
0.51988,0.52746236,0.48379597,0.9856248,0.9172142,0.93059164,0,0,0,0
0.47207728,0.5013312,0.46345565,0.94164747,0.92445004,0.98173684,0,0,0,0
0.5137215,0.52852184,0.48741665,0.9719968,0.92222613,0.94879544,0,0,0,0
0.52530056,0.5540624,0.4788517,0.9480891,0.86425585,0.9115766,0,0,0,0
0.5251073,0.50335765,0.52857727,1.0432092,1.0501028,1.006608,0,0,0,0
0.46837077,0.5046428,0.41389114,0.92812335,0.8201666,0.88368267,0,0,0,0
0.48473996,0.51709485,0.46106285,0.9374295,0.8916408,0.951155,0,0,0,0
0.46914294,0.43129385,0.42152503,1.0877571,0.97735,0.8985002,0,0,0,0
0.54146045,0.4962186,0.4388975,1.0911733,0.8844842,0.81058085,0,0,0,0
0.5083013,0.48622707,0.46227136,1.0453991,0.95073146,0.90944356,0,0,0,0
0.4735749,0.45787498,0.40864584,1.0342886,0.8924834,0.8628959,0,0,0,0
0.4452139,0.48714155,0.4337804,0.9139313,0.89046067,0.97431904,0,0,0,0
0.4268216,0.46516913,0.40731996,0.9175621,0.8756384,0.95430964,0,0,0,0
0.42905146,0.49679592,0.42736202,0.86363727,0.8602366,0.9960624,0,0,0,0
0.47420642,0.57334423,0.47915617,0.8270885,0.8357216,1.010438,0,0,0,0
0.47060484,0.5950941,0.5068115,0.7908074,0.85164934,1.0769365,0,0,0,0
0.43780804,0.5377262,0.47070727,0.8141839,0.87536603,1.0751454,0,0,0,0
0.46136585,0.39685932,0.3550261,1.1625426,0.8945893,0.769511,0,0,0,0
0.54579777,0.51496196,0.45317656,1.0598798,0.8800195,0.8303012,0,0,0,0
0.49545527,0.49059984,0.42750558,1.0098969,0.8713936,0.86285406,0,0,0,0
0.42261976,0.46272534,0.4079417,0.91332746,0.8816066,0.96526885,0,0,0,0
0.42037275,0.46551743,0.40221116,0.9030226,0.8640088,0.95679647,0,0,0,0
0.41620186,0.49812174,0.41429502,0.83554244,0.8317144,0.9954185,0,0,0,0
0.4628396,0.5302358,0.45004374,0.87289387,0.84876144,0.9723536,0,0,0,0
0.51565063,0.5781845,0.5001282,0.89184445,0.8649976,0.9698974,0,0,0,0
0.5341827,0.5722514,0.5112834,0.9334757,0.89345944,0.95713204,0,0,0,0
0.50354195,0.5796087,0.50420225,0.8687619,0.8699011,1.0013113,0,0,0,0
0.4368352,0.5022621,0.438098,0.86973554,0.8722498,1.0028908,0,0,0,0
0.41701752,0.4549228,0.4077333,0.91667753,0.8962692,0.9777366,0,0,0,0
0.41186705,0.4555156,0.4034965,0.9041777,0.88580173,0.9796766,0,0,0,0
0.5808452,0.5248309,0.53501636,1.1067283,1.0194072,0.9210998,0,0,0,0
0.4796729,0.5212429,0.48165792,0.9202483,0.92405653,1.0041382,0,0,0,0
0.47116628,0.51924294,0.4749201,0.9074101,0.9146395,1.0079671,0,0,0,0
0.5363351,0.4564109,0.44756037,1.1751145,0.9806084,0.834479,0,0,0,0
0.5041264,0.51636624,0.46863273,0.97629625,0.9075588,0.9295936,0,0,0,0
0.4548199,0.45900124,0.41143999,0.9908903,0.89638096,0.9046218,0,0,0,0
0.37285036,0.4785273,0.3511965,0.7791621,0.7339111,0.94192344,2,2,2,2
0.4316706,0.45247164,0.38702273,0.95402795,0.85535246,0.89656955,0,0,0,0
0.42246512,0.45432505,0.42281103,0.9298741,0.9306355,1.0008188,0,0,0,0
0.43764174,0.50248957,0.44304827,0.87094694,0.8817064,1.0123538,0,0,0,0
0.43239263,0.52401984,0.4674748,0.82514554,0.89209366,1.0811349,0,0,0,0
0.46536613,0.5755953,0.5027223,0.80849534,0.87339544,1.0802727,0,0,0,0
0.39846474,0.5672598,0.48670936,0.7024378,0.8580008,1.2214615,0,0,0,0
0.41307536,0.4634633,0.39912018,0.8912795,0.8611689,0.9662164,0,0,0,0
0.41423407,0.42239732,0.3877114,0.980674,0.9178832,0.9359718,0,0,0,0
0.35714406,0.3434775,0.32405317,1.0397888,0.94344807,0.90734583,0,0,0,0
0.41068995,0.427099,0.38408658,0.9615802,0.8992917,0.93522274,0,0,0,0
0.539077,0.48747438,0.48506576,1.105857,0.99505895,0.89980793,0,0,0,0
0.5651558,0.5345656,0.50967497,1.0572244,0.95343757,0.9018309,0,0,0,0
0.5701924,0.54090124,0.4615358,1.0541525,0.85327184,0.8094387,0,0,0,0
0.5421379,0.55606127,0.47260052,0.97496074,0.8499073,0.87173486,0,0,0,0
0.52735144,0.51755065,0.4544057,1.0189369,0.8779927,0.86167526,0,0,0,0
0.50448364,0.5437336,0.45827886,0.927814,0.84283715,0.90841174,0,0,0,0
0.4900016,0.50988144,0.44765416,0.9610108,0.87795734,0.91357696,0,0,0,0
0.45657584,0.4938089,0.4226652,0.9246003,0.8559287,0.9257284,0,0,0,0
0.43399486,0.5126029,0.4275875,0.8466492,0.83414954,0.98523635,0,0,0,0
0.45630252,0.57064325,0.50541306,0.7996284,0.8856901,1.1076272,1,0,1,1
0.5038363,0.50907505,0.4890998,0.98970926,0.96076167,0.97075146,0,0,0,0
0.4680221,0.49527964,0.46866742,0.94496536,0.94626826,1.0013788,0,0,0,0
0.45207527,0.47183067,0.45509547,0.95813036,0.96453136,1.0066807,0,0,0,0
0.51777357,0.45346215,0.4737579,1.1418232,1.0447572,0.9149905,0,0,0,0
0.58286136,0.5012276,0.49210408,1.1628677,0.98179764,0.8442901,0,0,0,0
0.50215465,0.47094306,0.4512189,1.0662746,0.9581177,0.89856565,0,0,0,0
0.47518423,0.54939884,0.47629136,0.8649167,0.86693186,1.00233,0,0,0,0
0.50108254,0.58378756,0.531898,0.85833025,0.9111157,1.0614978,0,0,0,0
0.4683124,0.5511149,0.5001985,0.8497546,0.90761197,1.0680872,0,0,0,0
0.5900745,0.54279524,0.5299458,1.0871032,0.97632724,0.89809984,0,0,0,0
0.48171917,0.49370763,0.45935506,0.9757175,0.9304192,0.95357436,0,0,0,0
0.49927354,0.5325257,0.49871436,0.93755764,0.9365076,0.99888,0,0,0,0
0.45339695,0.53735685,0.47884697,0.84375393,0.8911154,1.0561318,0,0,0,0
0.43539786,0.4612739,0.43803084,0.9439031,0.9496111,1.0060472,0,0,0,0
0.4522575,0.45356882,0.4198176,0.99710894,0.9255874,0.9282711,0,0,0,0
0.4840549,0.46348837,0.44719282,1.0443733,0.9648415,0.9238473,0,0,0,0
0.5729049,0.53586125,0.5658188,1.0691291,1.0559053,0.98763126,0,0,0,0
0.5370498,0.579912,0.56121993,0.9260884,0.9677674,1.0450054,0,0,0,0
0.55853266,0.51484317,0.4708307,1.0848598,0.9145129,0.84297794,0,0,0,0
0.5407694,0.5425364,0.5100166,0.99674314,0.9400598,0.94313145,0,0,0,0
0.49105543,0.51382357,0.46163186,0.9556888,0.89842486,0.940081,0,0,0,0
0.48467255,0.49869412,0.42614898,0.9718834,0.8545298,0.8792513,0,0,0,0
0.4296739,0.4814646,0.39596725,0.89243096,0.8224223,0.9215529,0,0,0,0
0.4459597,0.4713273,0.43275893,0.9461783,0.9181707,0.9703992,0,0,0,0
0.46345532,0.49115142,0.4487057,0.94360983,0.91357917,0.9681747,0,0,0,0
0.47617754,0.569054,0.52136153,0.83678794,0.9161899,1.0948889,0,0,0,0
0.53985023,0.56250244,0.5185087,0.95972955,0.92178917,0.96046764,0,0,0,0
0.49168858,0.50786126,0.5058472,0.9681553,0.99603426,1.028796,0,0,0,0
0.4683123,0.44446486,0.44737414,1.0536543,1.0065455,0.9552902,0,0,0,0
0.56054807,0.46831417,0.43818277,1.1969488,0.9356599,0.7817042,0,0,0,0
0.56722295,0.53556025,0.28538534,1.0591207,0.5328725,0.5031273,3,3,2,2
0.4876242,0.5843854,0.38006374,0.8344223,0.6503649,0.77941936,2,2,2,2
0.42912742,0.45691273,0.35650337,0.939189,0.7802439,0.8307634,1,2,2,2
0.33573017,0.42070854,0.28171438,0.7980113,0.6696189,0.83910954,2,2,2,2
0.27807966,0.6288896,0.24860753,0.44217563,0.39531186,0.89401555,3,3,2,2
0.41483986,0.5865758,0.4108853,0.70722294,0.7004812,0.99046725,2,2,2,2
0.5505002,0.5829909,0.43860185,0.944269,0.75233054,0.7967333,2,2,2,2
0.49845386,0.54612875,0.48459962,0.91270393,0.88733584,0.9722056,0,0,0,0
0.49808457,0.60904604,0.5410991,0.817811,0.88843703,1.0863599,0,0,0,0
0.59654516,0.5202787,0.5472329,1.1465877,1.0518073,0.91733694,0,0,0,0
0.48375893,0.560103,0.485261,0.8636964,0.8663781,1.003105,0,0,0,0
0.52881205,0.5864223,0.48145574,0.90175974,0.82100517,0.9104478,0,0,0,0
0.54980624,0.55429584,0.52905905,0.9919003,0.9544706,0.96226454,0,0,0,0
0.532053,0.5432046,0.4567711,0.9794707,0.84088224,0.8585068,0,0,0,0
0.49079937,0.50905937,0.45093793,0.9641299,0.8858258,0.9187826,0,0,0,0
0.45535132,0.48059958,0.43549162,0.94746506,0.9061423,0.95638597,0,0,0,0
0.44748595,0.5564201,0.48305318,0.80422324,0.86814475,1.0794823,0,0,0,0
0.5681351,0.56651753,0.5135396,1.0028553,0.90648496,0.9039041,0,0,0,0
0.3290972,0.58711064,0.38229883,0.560537,0.65115297,1.1616592,3,3,1,1
0.37759048,0.47689405,0.3713273,0.79177016,0.77863693,0.9834128,0,0,0,0
0.42836422,0.41714206,0.3748499,1.0269024,0.89861447,0.87507284,0,0,0,0
0.55997366,0.5629405,0.55062604,0.99472976,0.9781248,0.98330706,0,0,0,0
0.51348877,0.5386152,0.590027,0.9533499,1.0954517,1.1490552,0,0,0,0
0.54978263,0.5587479,0.5213166,0.9839547,0.9330086,0.9482231,0,0,0,0
0.563942,0.5751635,0.52636164,0.98048997,0.91515136,0.9333613,0,0,0,0
0.52792627,0.520728,0.5446302,1.0138235,1.0459015,1.0316408,0,0,0,0
0.4871461,0.5143147,0.51026607,0.94717515,0.9921281,1.04746,0,0,0,0
0.44644013,0.5258849,0.51462424,0.8489312,0.97858715,1.1527284,0,0,0,0
0.49410114,0.54853237,0.5670073,0.90076935,1.0336807,1.1475531,0,0,0,0
0.43874952,0.55248964,0.5208109,0.7941317,0.9426618,1.1870347,1,1,1,1
0.4648128,0.4771941,0.47330764,0.9740539,0.9918556,1.0182759,0,0,0,0
0.56323636,0.54562443,0.52503026,1.0322784,0.9622558,0.9321668,0,0,0,0
0.5504558,0.5144182,0.49633992,1.0700551,0.96485686,0.90168893,0,0,0,0
0.5786402,0.5317708,0.5132208,1.0881383,0.9651165,0.8869428,0,0,0,0
0.4657826,0.446325,0.43000427,1.0435952,0.9634331,0.9231866,0,0,0,0
0.54771537,0.5591833,0.53387564,0.97949165,0.9547418,0.9747319,0,0,0,0
0.5596093,0.56993884,0.4952542,0.9818761,0.86896026,0.88499993,0,0,0,0
0.5164751,0.5607366,0.505845,0.9210654,0.9021081,0.97941804,0,0,0,0
0.5634618,0.5430629,0.52224416,1.0375626,0.96166414,0.9268493,0,0,0,0
0.49027872,0.5354942,0.47817254,0.91556305,0.8929556,0.9753076,0,0,0,0
0.50347245,0.54498494,0.4827629,0.9238282,0.88582796,0.9588666,0,0,0,0
0.46197823,0.50853366,0.45087615,0.9084516,0.88662004,0.97596836,0,0,0,0
0.5227077,0.58046377,0.50163394,0.9005001,0.8641951,0.9596835,0,0,0,0
0.49559593,0.58237654,0.5240517,0.8509888,0.8998503,1.0574173,0,0,0,0
0.45957816,0.5061885,0.44124365,0.907919,0.87169826,0.9601058,0,0,0,0
0.45106328,0.48571637,0.4427765,0.9286557,0.91159475,0.98162836,0,0,0,0
0.4793241,0.4454603,0.4400945,1.0760199,0.9879545,0.91815645,0,0,0,0
0.4400095,0.52750134,0.47411695,0.8341391,0.89879763,1.0775152,0,0,0,0
0.4678774,0.57599854,0.50967366,0.8122892,0.88485235,1.0893316,0,0,0,0
0.53301245,0.51147807,0.4852806,1.0421022,0.9487809,0.9104489,0,0,0,0
0.43273747,0.49463627,0.4296689,0.87486,0.8686563,0.99290895,0,0,0,0
0.46260726,0.5209364,0.460758,0.8880302,0.8844803,0.9960025,0,0,0,0
0.4772553,0.58453757,0.51763093,0.81646645,0.88553923,1.0845996,0,0,0,0
0.41221568,0.41755062,0.38487232,0.98722327,0.9217381,0.93366736,0,0,0,0
0.57397723,0.51838493,0.55374646,1.1072414,1.0682148,0.9647533,0,0,0,0
0.44862062,0.57719386,0.455942,0.77724427,0.78992873,1.0163198,1,1,1,1
0.5475426,0.5348929,0.5050455,1.023649,0.9441992,0.92238575,0,0,0,0
0.46606463,0.5578369,0.4989256,0.8354855,0.8943933,1.0705073,0,0,0,0
0.51175106,0.5922649,0.54211926,0.8640577,0.91533244,1.0593418,0,0,0,0
0.502362,0.56408656,0.52107126,0.8905761,0.9237434,1.0372425,0,0,0,0
0.48984855,0.53973174,0.4935624,0.9075778,0.91445875,1.0075816,0,0,0,0
0.48381886,0.5365038,0.49629992,0.9017995,0.9250632,1.025797,0,0,0,0
0.5306582,0.6475272,0.53945154,0.8195149,0.8330948,1.0165707,0,0,0,0
0.46037024,0.5052808,0.44473124,0.9111176,0.88016653,0.9660295,0,0,0,0
0.41688567,0.4918575,0.43433812,0.8475741,0.8830568,1.0418639,0,0,0,0
0.4271548,0.43875068,0.3716503,0.9735707,0.8470649,0.87005997,0,0,0,0
0.37750313,0.37686193,0.35176954,1.0017014,0.93341756,0.93183213,0,0,0,0
0.5836387,0.52851015,0.586311,1.1043094,1.1093656,1.0045786,0,0,0,0
0.46540752,0.49629784,0.44145647,0.9377585,0.88949907,0.94853747,0,0,0,0
0.5517114,0.5183809,0.48186117,1.0642973,0.9295504,0.8733936,0,0,0,0
0.5333942,0.53712887,0.50201535,0.993047,0.9346274,0.94117135,0,0,0,0
0.4680351,0.48547933,0.45649454,0.96406806,0.9402966,0.9753425,0,0,0,0
0.46315977,0.48733982,0.45899332,0.9503836,0.9418342,0.9910043,0,0,0,0
0.45702574,0.47869512,0.43474793,0.95473236,0.90819377,0.95125484,0,0,0,0
0.48159158,0.50528085,0.47850975,0.95311666,0.9470174,0.9936007,0,0,0,0
0.454699,0.46416304,0.42418888,0.97961056,0.9138791,0.93290037,0,0,0,0
0.4538783,0.49297082,0.43014926,0.92070013,0.8725653,0.94771934,0,0,0,0
0.5186026,0.53854954,0.5122683,0.96296173,0.95119995,0.9877858,0,0,0,0
0.5082377,0.5646207,0.5043608,0.9001401,0.8932737,0.99237186,0,0,0,0
0.4656375,0.53051674,0.48416752,0.8777056,0.91263384,1.0397949,0,0,0,0
0.4896552,0.4799431,0.46821612,1.0202359,0.9755659,0.956216,0,0,0,0
0.4358706,0.42601377,0.4277255,1.0231373,1.004018,0.98131305,0,0,0,0
0.5452636,0.51590663,0.47273678,1.0569036,0.91632235,0.8669876,0,0,0,0
0.5607996,0.57785326,0.52715814,0.9704879,0.9122699,0.9400116,0,0,0,0
0.5596996,0.5805307,0.52994925,0.9641171,0.91287035,0.9468459,0,0,0,0
0.47212893,0.50607055,0.47715798,0.93293107,0.9428685,1.0106518,0,0,0,0
0.4373461,0.45402625,0.41481605,0.9632617,0.9136389,0.9484846,0,0,0,0
0.539071,0.5133662,0.47018108,1.0500711,0.9158785,0.87220615,0,0,0,0
0.5105856,0.51426995,0.4485162,0.99283576,0.87214154,0.87843484,0,0,0,0
0.47091505,0.42148143,0.38984627,1.1172854,0.9249429,0.8278484,0,0,0,0
0.41324574,0.43278128,0.3963961,0.95486045,0.9159271,0.95922613,0,0,0,0
0.3396236,0.45074418,0.34333724,0.75347304,0.76171196,1.0109346,0,0,0,0
0.41999188,0.48852924,0.38180363,0.85970676,0.78153694,0.9090738,0,0,0,0
0.40515578,0.50533944,0.39654857,0.80174977,0.7847172,0.97875583,0,0,0,0
0.53900295,0.5532167,0.43530503,0.9743071,0.7868617,0.8076116,0,0,0,0
0.5326237,0.59323084,0.50684625,0.8978355,0.8543828,0.9516029,0,0,0,0
0.49981427,0.5259484,0.47594386,0.95031047,0.904925,0.9522414,0,0,0,0
0.41139543,0.44696125,0.43261907,0.9204275,0.9679118,1.0515894,0,0,0,0
0.43421388,0.42039642,0.41001245,1.0328677,0.9752996,0.9442638,0,0,0,0
0.32995352,0.32767385,0.28166696,1.0069572,0.8595955,0.8536565,0,0,0,0
0.58864206,0.5456112,0.51210934,1.0788672,0.93859756,0.86998427,0,0,0,0
0.4644626,0.53541696,0.46158686,0.8674783,0.8621073,0.99380845,0,0,0,0
0.48721364,0.55762815,0.51789546,0.873725,0.928747,1.0629741,0,0,0,0
0.5647877,0.49448356,0.484872,1.1421769,0.98056245,0.85850316,0,0,0,0
0.4615223,0.4889468,0.41709787,0.94391114,0.8530537,0.9037437,0,0,0,0
0.47077632,0.5392193,0.49470097,0.8730702,0.9174392,1.0508195,0,0,0,0
0.5653772,0.49868545,0.4223554,1.1337351,0.84693754,0.747033,0,0,0,0
0.5698288,0.50212777,0.4975406,1.1348283,0.9908645,0.87314045,0,0,0,0
0.5499379,0.5332263,0.49879518,1.0313405,0.9354287,0.90700275,0,0,0,0
0.524535,0.4652838,0.46555614,1.1273441,1.0005853,0.8875597,0,0,0,0
0.47742754,0.48693717,0.4348467,0.98047054,0.89302427,0.9108119,0,0,0,0
0.49772748,0.52302486,0.45654956,0.95163256,0.8729022,0.9172681,0,0,0,0
0.5192612,0.5329223,0.48338726,0.9743656,0.90705013,0.9309135,0,0,0,0
0.52065265,0.52074224,0.47161624,0.999828,0.9056616,0.9058174,0,0,0,0
0.45485198,0.523991,0.41460186,0.8680531,0.79123855,0.9115094,1,1,2,2
0.5294623,0.5835872,0.5164567,0.90725476,0.8849692,0.9754363,0,0,0,0
0.5303775,0.5852951,0.5434163,0.90617114,0.92844844,1.024584,0,0,0,0
0.48829028,0.52638733,0.4761677,0.9276254,0.9045957,0.9751734,0,0,0,0
0.4951381,0.46341267,0.45082402,1.0684605,0.9728349,0.91050154,0,0,0,0
0.48901162,0.46935853,0.4665039,1.0418723,0.993918,0.953973,0,0,0,0
0.5179522,0.5263647,0.46786386,0.9840178,0.88885874,0.90329546,0,0,0,0
0.49736968,0.48621562,0.4483791,1.0229405,0.9221816,0.9015007,0,0,0,0
0.4494864,0.46504998,0.42371473,0.96653354,0.91111654,0.94266415,0,0,0,0
0.45884883,0.50980157,0.42149803,0.9000538,0.8267884,0.9185989,0,0,0,0
0.4191214,0.48967135,0.43993384,0.8559239,0.8984268,1.0496572,0,0,0,0
0.48238075,0.52146935,0.43826494,0.92504144,0.84044236,0.9085457,0,0,0,0
0.5037264,0.55766654,0.4862862,0.9032753,0.87200177,0.96537757,0,0,0,0
0.4484181,0.5768114,0.48447293,0.7774086,0.8399157,1.0804045,0,0,0,0
0.46870798,0.53613424,0.49340862,0.8742362,0.920308,1.0526994,0,0,0,0
0.45249796,0.44932368,0.43059975,1.0070646,0.9583286,0.951606,0,0,0,0
0.35444695,0.34886077,0.29096067,1.0160127,0.8340309,0.8208864,0,0,0,0
0.23977794,0.3207781,0.30676556,0.7474885,0.956317,1.2793735,0,0,0,0
0.3610421,0.38210464,0.33868298,0.9448776,0.8863619,0.9380706,0,0,0,0
0.45505106,0.41936144,0.4468084,1.0851047,1.0654494,0.98188627,0,0,0,0
0.4990446,0.4801202,0.4836819,1.039416,1.0074183,0.96921575,0,0,0,0
0.56891674,0.57612705,0.5566938,0.9874849,0.96626914,0.9785154,0,0,0,0
0.50637907,0.5039833,0.48452848,1.0047536,0.9613978,0.95684934,0,0,0,0
0.4252261,0.473692,0.39991465,0.89768475,0.8442504,0.94047534,0,0,0,0
0.36785132,0.4506169,0.40861014,0.8163283,0.9067794,1.1108024,1,1,1,1
0.47344258,0.5133666,0.49805346,0.922231,0.97017115,1.0519828,0,0,0,0
0.51327974,0.42690617,0.46821618,1.2023245,1.096766,0.9122047,0,0,0,0
0.47310147,0.5108208,0.46807554,0.9261594,0.91632044,0.98937666,0,0,0,0
0.41841757,0.58137196,0.46024254,0.7197072,0.791649,1.0999599,2,2,1,1
0.5655189,0.5607173,0.49765584,1.0085634,0.8875343,0.87999856,0,0,0,0
0.5083107,0.550544,0.4913331,0.923288,0.89245015,0.9666,0,0,0,0
0.47780627,0.53182954,0.49016994,0.89842,0.9216674,1.0258759,0,0,0,0
0.555115,0.55546916,0.5514155,0.9993624,0.9927023,0.99333566,0,0,0,0
0.47003114,0.587127,0.5045995,0.8005613,0.8594385,1.0735449,0,0,0,0
0.5082123,0.43405667,0.4386706,1.1708432,1.0106298,0.86316407,0,0,0,0
0.48965886,0.47778192,0.47614056,1.0248585,0.9965646,0.9723924,0,0,0,0
0.55116117,0.54370534,0.53655636,1.013713,0.9868514,0.97350174,0,0,0,0
0.55891037,0.58566445,0.5474761,0.9543184,0.93479484,0.9795419,0,0,0,0
0.53151184,0.52340245,0.50938654,1.0154936,0.97322154,0.9583729,0,0,0,0
0.4935287,0.4904269,0.50174606,1.0063246,1.0230802,1.0166502,0,0,0,0
0.4991345,0.48590943,0.4940024,1.0272171,1.0166553,0.98971796,0,0,0,0
0.57635367,0.51864594,0.5096724,1.1112661,0.98269814,0.88430494,0,0,0,0
0.46411908,0.5790697,0.49032137,0.8014909,0.8467398,1.056456,0,0,0,0
0.4902039,0.53508216,0.4498005,0.9161283,0.8406195,0.9175784,0,0,0,0
0.49678656,0.49553177,0.48025957,1.0025322,0.96918017,0.9667322,0,0,0,0
0.5182261,0.5816289,0.5259991,0.8909909,0.90435517,1.0149993,0,0,0,0
0.4908151,0.57479364,0.5113279,0.8538979,0.8895852,1.0417933,0,0,0,0
0.43341264,0.5267596,0.4731078,0.82279015,0.89814746,1.0915875,0,0,0,0
0.4179257,0.40539894,0.3883254,1.0308998,0.9578846,0.9291733,0,0,0,0
0.49624863,0.4393999,0.44189417,1.1293781,1.0056765,0.8904693,0,0,0,0
0.52262944,0.5605689,0.5036566,0.9323197,0.89847404,0.9636974,0,0,0,0
0.53092927,0.5534818,0.5000769,0.9592533,0.903511,0.9418899,0,0,0,0
0.5339162,0.5463834,0.49722692,0.9771823,0.91003305,0.93128276,0,0,0,0
0.5190509,0.5813155,0.52537364,0.89289016,0.90376675,1.0121814,0,0,0,0
0.52323693,0.5814106,0.5287998,0.89994395,0.90951174,1.0106316,0,0,0,0
0.4987176,0.553125,0.5066251,0.9016363,0.91593236,1.0158557,0,0,0,0
0.47528383,0.43294755,0.4300197,1.0977862,0.99323744,0.904764,0,0,0,0
0.47708923,0.40732506,0.4019639,1.171274,0.9868381,0.842534,0,0,0,0
0.44357494,0.4637609,0.42397732,0.9564733,0.91421527,0.9558189,0,0,0,0
0.39663285,0.39274216,0.3766756,1.0099065,0.95909137,0.9496833,0,0,0,0
0.5041131,0.48354003,0.46908432,1.0425467,0.97010446,0.9305141,0,0,0,0
0.536061,0.49119928,0.49345127,1.091331,1.0045847,0.9205133,0,0,0,0
0.48594335,0.43808296,0.44373432,1.1092496,1.0129002,0.91314,0,0,0,0
0.45217085,0.5228317,0.47484258,0.86484975,0.9082131,1.0501398,0,0,0,0
0.5104768,0.528451,0.45453686,0.965987,0.86013055,0.89041626,0,0,0,0
0.48005974,0.44936186,0.43040448,1.0683144,0.95781267,0.8965644,0,0,0,0
0.434567,0.43719646,0.3946106,0.99398565,0.9025933,0.9080547,0,0,0,0
0.38074258,0.41506523,0.38293925,0.9173078,0.92260015,1.0057695,0,0,0,0
0.32307976,0.39311838,0.35941225,0.8218384,0.9142596,1.1124567,0,0,0,0
0.34427088,0.423341,0.34122062,0.8132236,0.80601835,0.99113995,0,0,0,0
0.40991455,0.47329375,0.42444634,0.8660891,0.89679265,1.0354508,0,0,0,0
0.36981872,0.6408286,0.51668805,0.57709455,0.8062812,1.3971387,2,2,1,1
0.44332787,0.4877106,0.45775908,0.90899783,0.93858755,1.032552,0,0,0,0
0.4118034,0.42429706,0.3846715,0.9705544,0.90660894,0.93411446,0,0,0,0
0.42519096,0.3834408,0.39287224,1.1088829,1.0245969,0.92399013,0,0,0,0
0.5154056,0.44144192,0.44442615,1.1675502,1.0067601,0.8622843,0,0,0,0
0.44008687,0.45596182,0.433628,0.9651836,0.9510182,0.9853236,0,0,0,0
0.56260115,0.4950668,0.3980039,1.1364146,0.8039398,0.7074353,1,1,2,2
0.5495335,0.533854,0.4350523,1.0293703,0.81492746,0.7916757,0,0,0,0
0.5082181,0.54316664,0.46294028,0.9356578,0.8522988,0.91090864,0,0,0,0
0.531539,0.54776037,0.46466643,0.970386,0.84830236,0.8741906,0,0,0,0
0.5117621,0.57180077,0.5019694,0.8950007,0.8778747,0.98086476,0,0,0,0
0.5148543,0.5559036,0.47326487,0.92615753,0.8513434,0.919221,0,0,0,0
0.5394268,0.5728203,0.5273584,0.9417034,0.920635,0.9776274,0,0,0,0
0.5454082,0.5740214,0.54096127,0.95015305,0.9424061,0.9918466,0,0,0,0
0.5029131,0.53134376,0.48912993,0.94649297,0.9205527,0.9725933,0,0,0,0
0.4890418,0.5320777,0.52140254,0.9191172,0.9799368,1.0661718,0,0,0,0
0.48405018,0.48737773,0.4556142,0.9931725,0.9348277,0.9412541,0,0,0,0
0.4591709,0.47592354,0.4461552,0.96479976,0.9374514,0.9716539,0,0,0,0
0.57825744,0.51783454,0.47277364,1.1166838,0.91298205,0.8175833,0,0,0,0
0.5523601,0.5560839,0.47788334,0.99330354,0.8593727,0.86516625,0,0,0,0
0.5681742,0.59696895,0.5297366,0.95176506,0.8873771,0.9323489,0,0,0,0
0.5275355,0.5623086,0.5078274,0.9381601,0.9031116,0.9626412,0,0,0,0
0.453284,0.5081469,0.42751083,0.8920334,0.8413135,0.9431412,0,0,0,0
0.54921085,0.53029114,0.534173,1.0356779,1.0073203,0.9726192,0,0,0,0
0.5164738,0.51774454,0.5039359,0.99754566,0.9733292,0.9757239,0,0,0,0
0.4439738,0.45154303,0.42633557,0.98323697,0.9441748,0.9602719,0,0,0,0
0.40137747,0.45602512,0.37416744,0.8801653,0.82049745,0.93220836,0,0,0,0
0.40459776,0.562804,0.46654293,0.7188964,0.8289617,1.1531031,2,0,1,1
0.453929,0.5317251,0.46794477,0.8536911,0.8800502,1.0308765,2,0,1,0
0.5192571,0.5763011,0.51471573,0.90101707,0.8931368,0.99125403,0,0,0,0
0.52576554,0.56132597,0.51617086,0.93664926,0.9195564,0.981751,0,0,0,0
0.5213577,0.55545485,0.5204271,0.938614,0.93693864,0.998215,0,0,0,0
0.4753426,0.51862586,0.46194136,0.9165424,0.89070255,0.9718072,0,0,0,0
0.45960116,0.4724496,0.44789395,0.97280467,0.9480248,0.9745274,0,0,0,0
0.43117243,0.46079352,0.405476,0.9357172,0.8799516,0.94040334,0,0,0,0
0.45219854,0.4459567,0.41476017,1.0139965,0.93004584,0.91720814,0,0,0,0
0.5853464,0.5150582,0.5219339,1.1364665,1.0133493,0.8916667,0,0,0,0
0.543624,0.52433765,0.48305425,1.0367823,0.9212656,0.8885816,0,0,0,0
0.49370712,0.573131,0.51418275,0.86142105,0.89714694,1.0414733,0,0,0,0
0.50329274,0.5462003,0.5357922,0.9214436,0.9809445,1.0645736,0,0,0,0
0.502628,0.4915076,0.49241766,1.0226252,1.0018516,0.979686,0,0,0,0
0.58535355,0.5200549,0.52294725,1.1255611,1.0055617,0.893387,0,0,0,0
0.5268776,0.50814784,0.48355955,1.0368588,0.95161194,0.9177835,0,0,0,0
0.44713178,0.5022958,0.45712692,0.89017624,0.9100751,1.0223539,0,0,0,0
0.47973102,0.5209677,0.45357978,0.920846,0.87064856,0.9454877,0,0,0,0
0.55254567,0.45507988,0.5120466,1.214173,1.1251795,0.9267045,0,0,0,0
0.52819383,0.48422077,0.45478475,1.090812,0.9392095,0.86101866,0,0,0,0
0.4635679,0.5026355,0.4384114,0.92227453,0.87222534,0.9457329,0,0,0,0
0.5035007,0.5375015,0.49853963,0.93674284,0.92751294,0.9901468,0,0,0,0
0.5134735,0.45766342,0.48049644,1.1219457,1.0498904,0.9357765,0,0,0,0
0.48922884,0.46927056,0.4783361,1.0425304,1.0193183,0.97773486,0,0,0,0
0.5306068,0.5428703,0.5479609,0.97740996,1.0093772,1.0327061,0,0,0,0
0.50954264,0.5154525,0.50067157,0.9885346,0.9713243,0.98259014,0,0,0,0
0.45302582,0.4901171,0.45042577,0.9243216,0.91901666,0.9942607,0,0,0,0
0.48771447,0.51710165,0.47639686,0.9431694,0.9212828,0.9767946,0,0,0,0
0.48130655,0.53167886,0.46958533,0.905258,0.8832123,0.9756471,0,0,0,0
0.49133134,0.5158279,0.46537238,0.95251024,0.9021854,0.9471661,0,0,0,0
0.49149707,0.49205595,0.46051314,0.9988642,0.9358959,0.9369601,0,0,0,0
0.49487296,0.5157863,0.46443555,0.95945346,0.9004418,0.9384945,0,0,0,0
0.51925147,0.59177333,0.5383247,0.8774499,0.9096806,1.0367322,0,0,0,0
0.43783975,0.5218056,0.46635443,0.839086,0.89373213,1.0651258,0,0,0,0
0.44215605,0.47107852,0.4397804,0.9386037,0.9335607,0.9946272,0,0,0,0
0.40329945,0.41594872,0.3927029,0.96958935,0.94411373,0.9737254,0,0,0,0
0.49731302,0.40276018,0.41957814,1.2347622,1.0417567,0.8436902,0,0,0,0
0.5738769,0.5696552,0.43639606,1.007411,0.76607054,0.7604349,2,2,2,2
0.49224377,0.45886695,0.38924807,1.0727375,0.8482809,0.79076284,1,0,2,0
0.39145595,0.470854,0.25994256,0.83137435,0.55206615,0.6640404,3,3,2,2
0.34482622,0.48741812,0.21953328,0.7074547,0.45040032,0.636649,3,3,2,2
0.45982045,0.51525015,0.41365808,0.8924218,0.8028296,0.89960784,0,0,0,0
0.47145125,0.48725525,0.44273472,0.9675653,0.90862995,0.93908906,0,0,0,0
0.5822857,0.50182855,0.5211935,1.1603279,1.0385888,0.8950821,0,0,0,0
0.5163502,0.5494495,0.48678753,0.9397592,0.885955,0.9427468,0,0,0,0
0.45458537,0.4803327,0.39984512,0.9463969,0.8324337,0.87958205,0,0,0,0
0.41206065,0.44418633,0.38334975,0.9276752,0.8630381,0.9303236,0,0,0,0
0.39174038,0.44557685,0.3825221,0.8791758,0.85848737,0.9764684,0,0,0,0
0.3747072,0.50450176,0.41349247,0.7427272,0.8196056,1.1035082,0,0,0,0
0.4310985,0.5296199,0.46469563,0.8139772,0.8774135,1.0779338,0,0,0,0
0.50661,0.58808154,0.52738285,0.8614621,0.89678526,1.0410037,0,0,0,0
0.42613184,0.5634008,0.48919535,0.7563565,0.8682901,1.1479906,0,0,0,0
0.34044006,0.376109,0.34438273,0.9051633,0.9156461,1.0115811,0,0,0,0
0.49824625,0.52378607,0.47231665,0.95124,0.9017358,0.9479583,0,0,0,0
0.4590339,0.50030684,0.3885814,0.9175047,0.77668613,0.84652,1,1,2,2
0.5782716,0.4856561,0.41600814,1.1907018,0.85659,0.7193992,0,0,0,0
0.5053023,0.4425704,0.4143303,1.1417445,0.9361907,0.8199652,0,0,0,0
0.50796306,0.5792057,0.5126174,0.87699944,0.88503516,1.0091628,0,0,0,0
0.49188164,0.58176506,0.52004474,0.84549874,0.8939085,1.0572559,0,0,0,0
0.4255142,0.4671911,0.43827844,0.9107926,0.93811387,1.0299972,0,0,0,0
0.41571993,0.4404858,0.4026471,0.943776,0.9140978,0.9685538,0,0,0,0
0.51094365,0.46803153,0.4557162,1.0916864,0.97368693,0.89191085,0,0,0,0
0.4334116,0.4459321,0.4160138,0.9719229,0.9329084,0.9598585,0,0,0,0
0.41849306,0.46101633,0.39994937,0.90776193,0.8675384,0.9556894,0,0,0,0
0.40642464,0.47136027,0.39873296,0.8622378,0.8459197,0.98107475,0,0,0,0
0.4702857,0.5347716,0.468328,0.87941414,0.8757533,0.99583715,0,0,0,0
0.48438922,0.55564994,0.491695,0.8717525,0.8849006,1.0150825,0,0,0,0
0.5022074,0.5900053,0.50290245,0.85119134,0.8523694,1.001384,0,0,0,0
0.46735272,0.4499664,0.4426866,1.0386392,0.98382145,0.9472216,0,0,0,0
0.5247226,0.5141143,0.4848087,1.020634,0.9429979,0.9239334,0,0,0,0
0.4334553,0.5699696,0.43650705,0.76048845,0.7658427,1.0070405,1,1,2,2
0.56161165,0.58733207,0.5440176,0.95620805,0.9262522,0.9686722,0,0,0,0
0.5374456,0.54912317,0.5163693,0.97873414,0.9403524,0.96078426,0,0,0,0
0.52032954,0.5148601,0.5109227,1.0106232,0.9923524,0.9819213,0,0,0,0
0.55331755,0.5038646,0.53179026,1.0981473,1.055423,0.96109414,0,0,0,0
0.5595328,0.47854516,0.48501337,1.1692373,1.0135164,0.8668184,0,0,0,0
0.4319532,0.44512123,0.42920923,0.97041696,0.9642525,0.9936476,0,0,0,0
0.3615884,0.4613273,0.25878868,0.78380007,0.5609654,0.7156996,3,3,2,2
0.43272382,0.51634735,0.44694698,0.8380479,0.8655936,1.0328689,1,0,1,0
0.44207808,0.5891776,0.52127075,0.75033075,0.884743,1.1791372,1,1,1,1
0.49928376,0.57130814,0.5425398,0.87393075,0.94964474,1.0866362,0,0,0,0
0.4078561,0.5291218,0.48465824,0.77081704,0.9159672,1.1883069,1,1,1,1
0.44904622,0.44723424,0.4642824,1.0040516,1.0381191,1.0339301,0,0,0,0
0.43303663,0.4490628,0.43665826,0.96431196,0.9723768,1.0083634,0,0,0,0
0.44185233,0.4511621,0.42849457,0.97936493,0.94975746,0.9697687,0,0,0,0
0.5907722,0.5823117,0.57468617,1.0145292,0.98690474,0.97277117,0,0,0,0
0.59515744,0.55592924,0.54052466,1.0705633,0.9722904,0.9082045,0,0,0,0
0.52035844,0.52525485,0.49778682,0.9906781,0.9477053,0.95662296,0,0,0,0
0.4740804,0.50960433,0.4627799,0.9302912,0.9081161,0.9761633,0,0,0,0
0.5185591,0.51795566,0.48974034,1.001165,0.9455256,0.94442534,0,0,0,0
0.501851,0.5078539,0.46660423,0.98817986,0.91877645,0.9297664,0,0,0,0
0.5158481,0.57043105,0.5323433,0.9043128,0.9332299,1.0319769,0,0,0,0
0.5147354,0.5825417,0.5483188,0.8836027,0.94125247,1.065244,0,0,0,0
0.4484485,0.46707007,0.43868345,0.9601311,0.93922406,0.9782248,0,0,0,0
0.51764244,0.52407205,0.48909792,0.98773146,0.9332647,0.9448567,0,0,0,0
0.51077443,0.49506384,0.36137256,1.0317345,0.72995144,0.7074993,2,2,2,2
0.5882495,0.53099644,0.48899546,1.107822,0.9209016,0.8312722,0,0,0,0
0.47250918,0.4932575,0.41166434,0.9579361,0.83458304,0.87123036,2,0,1,0
0.5091582,0.51285934,0.4512367,0.9927833,0.8798449,0.88624066,0,0,0,0
0.52532834,0.51776963,0.47197375,1.0145986,0.9115516,0.8984357,0,0,0,0
0.49908772,0.4854027,0.45079464,1.0281931,0.92870235,0.9032373,0,0,0,0
0.50549334,0.50436807,0.47151715,1.002231,0.93486714,0.93278605,0,0,0,0
0.47478175,0.4673732,0.44143212,1.0158515,0.94449604,0.92975795,0,0,0,0
0.5948856,0.53554857,0.52120495,1.1107967,0.97321695,0.87614316,0,0,0,0
0.50234777,0.54672056,0.5177161,0.91883826,0.9469483,1.030593,0,0,0,0
0.46269396,0.5012337,0.4348461,0.92311025,0.8675516,0.9398137,0,0,0,0
0.44847396,0.4778767,0.42420524,0.93847215,0.8876877,0.945886,0,0,0,0
0.44927502,0.46837062,0.44716233,0.9592297,0.954719,0.99529755,0,0,0,0
0.40950105,0.43978003,0.43049404,0.9311497,0.97888494,1.0512648,0,0,0,0
0.535185,0.4721076,0.46999857,1.1336081,0.99553275,0.8781983,0,0,0,0
0.53598064,0.5528191,0.517013,0.9695408,0.9352301,0.96461135,0,0,0,0
0.35068733,0.42790255,0.39364007,0.8195495,0.91992927,1.1224816,0,0,0,0
0.54718536,0.46124431,0.49678007,1.1863244,1.0770432,0.9078826,0,0,0,0
0.5593901,0.58816487,0.5885189,0.9510771,1.000602,1.0520724,0,0,0,0
0.58168465,0.5429064,0.5444985,1.0714271,1.0029325,0.93607163,0,0,0,0
0.595354,0.56787866,0.5651795,1.0483824,0.995247,0.94931674,0,0,0,0
0.50647354,0.55927366,0.50518465,0.9055916,0.90328705,0.9974552,0,0,0,0
0.50515985,0.5274742,0.48530734,0.9576958,0.92005885,0.9607005,0,0,0,0
0.49634677,0.5130964,0.4710621,0.9673558,0.9180772,0.9490584,0,0,0,0
0.4715246,0.5107306,0.47395432,0.9232354,0.92799276,1.005153,0,0,0,0
0.5292473,0.5949024,0.5666924,0.8896372,0.9525805,1.0707517,0,0,0,0
0.5075183,0.54826653,0.52288294,0.9256781,0.9537021,1.030274,0,0,0,0
0.44897625,0.46677652,0.46264896,0.96186554,0.9911573,1.0304531,0,0,0,0
0.43712068,0.43102527,0.39749083,1.0141417,0.9221984,0.9093389,0,0,0,0
0.53625137,0.47394645,0.4156489,1.1314598,0.8769955,0.7751009,0,0,0,0
0.56876594,0.542949,0.4736428,1.0475495,0.87235224,0.8327552,0,0,0,0
0.46086296,0.47931153,0.40977538,0.9615103,0.8549249,0.889148,0,0,0,0
0.40504387,0.47458085,0.42533216,0.85347706,0.89622694,1.0500891,0,0,0,0
0.534368,0.4924769,0.4174812,1.085062,0.84771734,0.7812617,0,0,0,0
0.5688351,0.5356744,0.46650428,1.0619045,0.87087286,0.8201046,0,0,0,0
0.52993494,0.51799107,0.4538473,1.023058,0.8761682,0.85642076,0,0,0,0
0.4632803,0.49500453,0.4323382,0.9359112,0.87340254,0.9332109,0,0,0,0
0.45061368,0.4403708,0.4284682,1.0232596,0.97297144,0.95085484,0,0,0,0
0.43138742,0.4710319,0.45110637,0.91583484,0.9576981,1.0457106,0,0,0,0
0.49824762,0.56579643,0.44988132,0.88061285,0.7951293,0.90292716,1,1,2,2
0.50836337,0.5171327,0.42880002,0.9830424,0.8291876,0.8434912,0,0,0,0
0.587177,0.57262987,0.5083674,1.025404,0.8877766,0.86578226,0,0,0,0
0.5398952,0.49703377,0.4670605,1.0862343,0.9396957,0.8650948,0,0,0,0
0.4649412,0.45990872,0.43687934,1.0109423,0.9499262,0.9396443,0,0,0,0
0.4262905,0.46371725,0.3953962,0.91928977,0.85266656,0.92752755,0,0,0,0
0.44664642,0.48970774,0.46124345,0.9120673,0.9418749,1.0326813,0,0,0,0
0.50866324,0.59512365,0.5323066,0.85471857,0.8944471,1.0464814,0,0,0,0
0.53718996,0.50380665,0.4600468,1.0662621,0.91314155,0.856395,0,0,0,0
0.5721414,0.5759639,0.52740794,0.99336326,0.91569614,0.92181396,0,0,0,0
0.49883556,0.58126426,0.5547192,0.85819066,0.95433223,1.1120282,0,0,0,0
0.54648113,0.4789461,0.49412727,1.1410077,1.031697,0.9041982,0,0,0,0
0.40684208,0.4928784,0.42436165,0.82544106,0.8609865,1.0430623,0,0,0,0
0.42826074,0.45193082,0.39920616,0.94762456,0.8833347,0.9321568,0,0,0,0
0.593205,0.5554559,0.5287427,1.0679605,0.9519075,0.89133215,0,0,0,0
0.54698694,0.54027027,0.5109766,1.0124321,0.9457796,0.934166,0,0,0,0
0.51821715,0.51376987,0.47651714,1.0086561,0.9274914,0.91953176,0,0,0,0
0.50472337,0.5410585,0.5106698,0.9328444,0.9438348,1.0117816,0,0,0,0
0.5078464,0.575362,0.50816435,0.88265544,0.883208,1.0006261,0,0,0,0
0.5487765,0.61198366,0.5539938,0.8967176,0.90524286,1.0095072,0,0,0,0
0.56652635,0.56215453,0.52149993,1.0077769,0.92768073,0.9205219,0,0,0,0
0.53459483,0.5641716,0.5056205,0.94757485,0.8962175,0.94580126,0,0,0,0
0.52515304,0.5750894,0.5455694,0.91316766,0.9486689,1.038877,0,0,0,0
0.4936701,0.5322375,0.49421248,0.9275372,0.92855626,1.0010986,0,0,0,0
0.49055287,0.48518968,0.47091088,1.0110538,0.9705707,0.95995945,0,0,0,0
0.4948393,0.4930407,0.47015545,1.0036479,0.9535834,0.9501174,0,0,0,0
0.48705053,0.53867066,0.46860963,0.9041713,0.8699372,0.9621376,0,0,0,0
0.47747138,0.48347098,0.50537384,0.98759055,1.0453033,1.058438,0,0,0,0
0.5286171,0.55075943,0.48400056,0.95979667,0.8787876,0.9155977,0,0,0,0
0.49053118,0.48348343,0.44269636,1.014577,0.91563916,0.90248364,0,0,0,0
0.52126354,0.48304105,0.4707897,1.0791289,0.97463703,0.9031702,0,0,0,0
0.5358899,0.45722082,0.51320136,1.1720593,1.1224365,0.95766187,0,0,0,0
0.5757358,0.5439818,0.52067906,1.0583733,0.9571627,0.9043715,0,0,0,0
0.47856635,0.49648803,0.46634108,0.96390307,0.9392796,0.9744544,0,0,0,0
0.43930823,0.46508473,0.4201904,0.94457674,0.90347064,0.95648193,0,0,0,0
0.56119066,0.5872324,0.5808091,0.9556534,0.9890618,1.0349586,0,0,0,0
0.5684921,0.62851477,0.56717724,0.9045008,0.9024088,0.9976871,0,0,0,0
0.5075343,0.5636509,0.5043614,0.9004409,0.89481163,0.9937483,0,0,0,0
0.49800894,0.5195889,0.50322866,0.95846725,0.96851313,1.0104812,0,0,0,0
0.525523,0.6116081,0.5453334,0.859248,0.89163864,1.0376965,0,0,0,0
0.5369716,0.6127129,0.5383456,0.8763837,0.8786261,1.0025587,0,0,0,0
0.45846623,0.53054804,0.50849795,0.86413705,0.95843905,1.1091285,0,0,0,0
0.45933387,0.47058022,0.4511421,0.9761011,0.9586933,0.982166,0,0,0,0
0.42527658,0.38873723,0.3995246,1.093995,1.0277498,0.9394465,0,0,0,0
0.5246753,0.48743597,0.49577156,1.0763984,1.0171009,0.9449112,0,0,0,0
0.4795478,0.4945242,0.4058981,0.96971554,0.8207851,0.84641844,0,0,0,0
0.43846786,0.4925689,0.37523654,0.8901655,0.76179504,0.8557903,2,2,2,2
0.46560112,0.5489245,0.44348177,0.8482061,0.8079103,0.95249295,0,0,0,0
0.4789971,0.5292367,0.50901747,0.9050717,0.9617955,1.0626733,0,0,0,0
0.487536,0.5380589,0.5561978,0.9061016,1.0337118,1.1408343,0,0,0,0
0.5270622,0.46524492,0.45651317,1.1328703,0.9812319,0.8661467,0,0,0,0
0.56204724,0.5356208,0.5067699,1.049338,0.9461356,0.90165,0,0,0,0
0.5721,0.552031,0.5087298,1.0363549,0.9215603,0.88923234,0,0,0,0
0.51529676,0.5160591,0.4762431,0.99852276,0.9228461,0.9242113,0,0,0,0
0.4789186,0.50495064,0.4299758,0.9484464,0.8515205,0.8978056,0,0,0,0
0.45319003,0.4903329,0.4095438,0.9242497,0.83523625,0.9036911,0,0,0,0
0.49763545,0.56949776,0.50997084,0.8738146,0.89547473,1.024788,0,0,0,0
0.5408992,0.5826833,0.52896905,0.9282902,0.90781564,0.97794384,0,0,0,0
0.53133047,0.5836048,0.53469896,0.9104285,0.9162004,1.0063398,0,0,0,0
0.5246331,0.57228464,0.54904556,0.9167346,0.9593924,1.0465324,0,0,0,0
0.46180096,0.4987291,0.46129325,0.9259555,0.9249375,0.9989006,0,0,0,0
0.46060744,0.4565573,0.42797288,1.0088711,0.9373914,0.92914885,0,0,0,0
0.47124612,0.44934863,0.47591636,1.0487317,1.059125,1.0099103,0,0,0,0
0.58933944,0.53038937,0.541193,1.1111449,1.0203693,0.91830444,0,0,0,0
0.50579154,0.5272839,0.47671345,0.9592395,0.90409255,0.9425097,0,0,0,0
0.42521086,0.52773124,0.4332105,0.80573374,0.8208923,1.0188134,0,0,0,0
0.51034915,0.5940356,0.50067884,0.85912216,0.8428431,0.98105156,0,0,0,0
0.4694481,0.5514761,0.47593856,0.8512573,0.8630266,1.0138258,0,0,0,0
0.46366698,0.5010617,0.473698,0.9253691,0.94538856,1.0216341,0,0,0,0
0.5737809,0.5143757,0.5513237,1.11549,1.0718309,0.960861,0,0,0,0
0.5203489,0.55384064,0.5290545,0.9395282,0.95524687,1.0167303,0,0,0,0
0.48657987,0.51559436,0.5034798,0.9437261,0.9765037,1.0347321,0,0,0,0
0.51578194,0.58006,0.5329088,0.8891872,0.9187132,1.0332056,0,0,0,0
0.56147385,0.5428337,0.5287304,1.0343386,0.9740191,0.94168305,0,0,0,0
0.5250142,0.5218186,0.4693863,1.006124,0.8995201,0.89404494,0,0,0,0
0.584351,0.55873215,0.4862994,1.0458517,0.8703623,0.8322043,0,0,0,0
0.5204453,0.49720597,0.43752536,1.0467398,0.87996805,0.84067506,0,0,0,0
0.44738588,0.4375434,0.41228497,1.0224949,0.9422722,0.9215422,0,0,0,0
0.41519305,0.43359908,0.39694622,0.9575506,0.91546834,0.9560522,0,0,0,0
0.40221363,0.45485735,0.35743013,0.8842632,0.7858071,0.88865745,0,0,0,0
0.38590336,0.43645087,0.37043482,0.88418514,0.84874344,0.95991606,0,0,0,0
0.3146936,0.55628896,0.3585868,0.56570166,0.6446053,1.1394792,3,3,1,1
0.5094707,0.58538634,0.51909196,0.8703153,0.88675106,1.0188848,0,0,0,0
0.3774339,0.546882,0.45102307,0.69015604,0.8247174,1.1949724,2,2,1,1
0.41603264,0.42076182,0.40460417,0.9887604,0.96159905,0.9725299,0,0,0,0
0.41860256,0.39977673,0.39715663,1.0470909,0.9934461,0.9487678,0,0,0,0
0.43207872,0.3813901,0.38288838,1.1329049,1.0039284,0.88615423,0,0,0,0
0.59167117,0.5104882,0.525008,1.1590301,1.028443,0.8873308,0,0,0,0
0.5310595,0.5786447,0.54530895,0.9177644,0.94238997,1.0268321,0,0,0,0
0.5077414,0.5810204,0.5365397,0.8738787,0.92344373,1.0567183,0,0,0,0
0.60419244,0.55737764,0.5160779,1.0839912,0.92590344,0.85416144,0,0,0,0
0.44631845,0.5042669,0.45110425,0.88508373,0.89457434,1.0107229,0,0,0,0
0.4676298,0.40183675,0.40068036,1.1637307,0.9971222,0.85683244,0,0,0,0
0.37983975,0.49043587,0.41124022,0.77449423,0.8385199,1.0826677,1,1,1,1
0.42179248,0.5292872,0.46635425,0.7969066,0.8810986,1.1056485,0,0,0,0
0.49000797,0.5292807,0.49387604,0.9257998,0.9331079,1.0078939,0,0,0,0
0.5436526,0.5651926,0.52145165,0.96188915,0.9226088,0.95916337,0,0,0,0
0.58833414,0.55171144,0.5138393,1.0663801,0.9313552,0.87338006,0,0,0,0
0.36607844,0.46452904,0.3915831,0.78806365,0.842968,1.06967,0,0,0,0
0.43355253,0.59134555,0.51216984,0.73316276,0.86610925,1.1813328,2,2,1,1
0.48493555,0.6007304,0.5276294,0.8072432,0.87831306,1.0880402,0,0,0,0
0.5343737,0.46480516,0.50356734,1.1496725,1.0833945,0.9423505,0,0,0,0
0.39899024,0.49119338,0.41598994,0.8122875,0.84689647,1.0426068,0,0,0,0
0.4570838,0.5368576,0.47462958,0.85140604,0.8840884,1.0383863,0,0,0,0
0.41596797,0.5137941,0.45634428,0.8096005,0.8881851,1.0970659,0,0,0,0
0.52056754,0.51087695,0.4550948,1.0189686,0.890811,0.8742282,0,0,0,0
0.4672539,0.4551976,0.41330063,1.0264858,0.90795875,0.8845312,0,0,0,0
0.43400985,0.4581872,0.39949915,0.9472326,0.87191254,0.92048407,0,0,0,0
0.4335513,0.4975995,0.4216873,0.8712856,0.84744316,0.97263527,0,0,0,0
0.42359173,0.5041402,0.4429883,0.84022605,0.8787006,1.0457907,0,0,0,0
0.46723655,0.564734,0.5100331,0.8273569,0.90313864,1.0915949,0,0,0,0
0.49955913,0.5822805,0.53015304,0.8579355,0.91047704,1.0612417,0,0,0,0
0.6128802,0.52676487,0.5462253,1.1634796,1.0369433,0.8912432,0,0,0,0
0.4832055,0.52085996,0.49037206,0.92770714,0.9414662,1.0148313,0,0,0,0
0.4693343,0.51501673,0.491441,0.9112991,0.9542234,1.0471022,0,0,0,0
0.44202578,0.4740352,0.44133565,0.9324746,0.9310187,0.9984387,0,0,0,0
0.43038175,0.49388465,0.4225806,0.8714216,0.8556261,0.98187387,0,0,0,0
0.431858,0.5077311,0.45374432,0.8505644,0.89367056,1.0506794,0,0,0,0
0.4671471,0.49250227,0.45029092,0.9485177,0.91429204,0.9639167,0,0,0,0
0.47692063,0.5401129,0.4807644,0.88300174,0.8901183,1.0080595,0,0,0,0
0.516466,0.5741241,0.53087664,0.8995721,0.9246723,1.0279024,0,0,0,0
0.47739178,0.5797529,0.5211746,0.8234401,0.8989599,1.0917126,0,0,0,0
0.43598357,0.52388835,0.47568452,0.832207,0.90798837,1.0910606,0,0,0,0
0.41216478,0.45259115,0.41667026,0.91067797,0.9206328,1.0109313,0,0,0,0
0.41374627,0.43372428,0.40898436,0.9539384,0.9429593,0.98849076,0,0,0,0
0.5828705,0.47295547,0.47545052,1.2324003,1.0052755,0.81570524,0,0,0,0
0.5218827,0.47649315,0.44477087,1.0952575,0.93342555,0.85224295,0,0,0,0
0.4620902,0.46734676,0.39633062,0.9887523,0.84804404,0.85769105,0,0,0,0
0.19754013,0.5167575,0.1559056,0.38226855,0.30169976,0.78923506,3,3,2,2
0.46432105,0.4904244,0.43891668,0.94677395,0.89497316,0.94528705,0,0,0,0
0.4352296,0.47561714,0.42085114,0.91508394,0.88485277,0.9669635,0,0,0,0
0.44325644,0.48634526,0.42857262,0.9114028,0.8812106,0.9668729,0,0,0,0
0.42510706,0.44060078,0.36236113,0.964835,0.82242507,0.8523997,0,0,0,0
0.4520277,0.38011733,0.36953598,1.1891794,0.97216296,0.8175074,0,0,0,0
0.5135065,0.42755288,0.44978407,1.2010362,1.0519964,0.8759073,0,0,0,0
0.53311974,0.54641235,0.4991887,0.97567296,0.91357505,0.9363538,0,0,0,0
0.5348836,0.5414274,0.4836561,0.9879139,0.8932982,0.90422684,0,0,0,0
0.5255531,0.49804378,0.43838292,1.0552348,0.8802096,0.8341363,0,0,0,0
0.45132688,0.47748482,0.41376343,0.9452172,0.8665478,0.9167711,0,0,0,0
0.41026765,0.45958158,0.38114476,0.89269817,0.8293299,0.9290149,0,0,0,0
0.39950025,0.4904647,0.4254219,0.8145342,0.8673854,1.0648851,0,0,0,0
0.53487796,0.5742679,0.54817325,0.9314084,0.9545601,1.0248567,0,0,0,0
0.49711207,0.5423556,0.5028836,0.9165796,0.92722124,1.0116102,0,0,0,0
0.5895521,0.54287463,0.4833477,1.0859821,0.8903487,0.8198558,0,0,0,0
0.54383737,0.48528668,0.44788462,1.1206517,0.9229279,0.8235635,0,0,0,0
0.49932677,0.5114269,0.44189742,0.9763404,0.864048,0.88498646,0,0,0,0
0.49878892,0.5237532,0.45379794,0.9523358,0.86643463,0.9097996,0,0,0,0
0.52357024,0.55745363,0.47928384,0.93921757,0.85977346,0.9154146,0,0,0,0
0.51920396,0.5648698,0.49536034,0.91915685,0.87694603,0.9540766,0,0,0,0
0.51685077,0.5268602,0.4737223,0.9810018,0.8991424,0.9165553,0,0,0,0
0.49966076,0.51745933,0.46106356,0.96560395,0.8910141,0.9227532,0,0,0,0
0.49633995,0.53297156,0.4834887,0.9312691,0.90715665,0.974108,0,0,0,0
0.5322757,0.5768287,0.54041266,0.9227621,0.9368685,1.0152872,0,0,0,0
0.5178795,0.5358953,0.5314893,0.96638185,0.9917783,1.0262799,0,0,0,0
0.44634283,0.48989844,0.44277138,0.9110926,0.9038024,0.99199843,0,0,0,0
0.4607992,0.4447288,0.4346963,1.0361353,0.9774413,0.943353,0,0,0,0
0.53565365,0.56607264,0.5658176,0.9462631,0.99954945,1.0563124,0,0,0,0
0.5433038,0.5359978,0.5387477,1.0136306,1.0051304,0.99161416,0,0,0,0
0.48893684,0.52653986,0.50169396,0.92858464,0.9528129,1.0260916,0,0,0,0
0.52316386,0.5591467,0.50282127,0.93564683,0.89926535,0.9611162,0,0,0,0
0.5572795,0.48475397,0.49724594,1.1496131,1.0257697,0.89227384,0,0,0,0
0.55055773,0.5229122,0.46699,1.0528684,0.8930562,0.8482126,0,0,0,0
0.5006057,0.51178175,0.4789239,0.97816247,0.9357971,0.9566888,0,0,0,0
0.47783378,0.4863358,0.46434855,0.9825182,0.95478994,0.9717784,0,0,0,0
0.43177414,0.47309238,0.43158805,0.91266346,0.9122701,0.999569,0,0,0,0
0.43689921,0.51387876,0.47437704,0.850199,0.9231303,1.0857813,0,0,0,0
0.45389223,0.5396878,0.47365662,0.8410274,0.8776493,1.0435443,0,0,0,0
0.47863355,0.5644411,0.46594772,0.8479779,0.8255028,0.9734957,0,0,0,0
0.5109705,0.5835457,0.5407427,0.8756306,0.92665017,1.058266,0,0,0,0
0.48700476,0.536142,0.48748323,0.90835035,0.90924275,1.0009825,0,0,0,0
0.4524165,0.49484473,0.45365998,0.9142595,0.91677237,1.0027485,0,0,0,0
0.47053894,0.4648417,0.44800845,1.0122563,0.96378714,0.9521177,0,0,0,0
0.44212767,0.43307388,0.41687417,1.0209059,0.9625937,0.9428819,0,0,0,0
0.5818383,0.57005847,0.56935185,1.0206643,0.99876046,0.97853965,0,0,0,0
0.4832218,0.53972554,0.491826,0.8953102,0.911252,1.0178059,0,0,0,0
0.47501028,0.5507537,0.49466062,0.86247313,0.8981521,1.0413682,0,0,0,0
0.53787136,0.5498932,0.4915062,0.97813785,0.8938212,0.91379875,0,0,0,0
0.44041428,0.44420516,0.34303692,0.9914659,0.7722488,0.778896,2,2,2,2
0.5504618,0.58043194,0.5018412,0.94836587,0.8645995,0.911673,0,0,0,0
0.50618625,0.48756012,0.46360332,1.0382028,0.9508639,0.91587496,0,0,0,0
0.46825963,0.49010432,0.44000986,0.9554285,0.89778817,0.9396707,0,0,0,0
0.4384393,0.52453524,0.45856258,0.83586246,0.87422645,1.0458975,0,0,0,0
0.42706892,0.5350797,0.4655669,0.79814076,0.8700889,1.0901446,1,1,1,1
0.4639116,0.566936,0.47526208,0.81827855,0.83829933,1.0244669,0,0,0,0
0.51336104,0.58095634,0.5269033,0.8836482,0.90695846,1.0263796,0,0,0,0
0.5660168,0.55180043,0.5138648,1.0257636,0.9312512,0.9078614,0,0,0,0
0.4794966,0.52786964,0.49519345,0.90836173,0.938098,1.0327361,0,0,0,0
0.4939078,0.46711013,0.4800861,1.0573691,1.0277792,0.97201556,0,0,0,0
0.5850153,0.52465385,0.46476197,1.1150501,0.88584495,0.79444414,0,0,0,0
0.54874533,0.5426493,0.51136744,1.0112338,0.9423534,0.9318848,0,0,0,0
0.53063214,0.5263575,0.47305652,1.0081213,0.89873624,0.8914962,0,0,0,0
0.49777007,0.49884403,0.45122162,0.9978471,0.90453446,0.90648603,0,0,0,0
0.45576897,0.4693182,0.42673865,0.97112995,0.90927356,0.93630475,0,0,0,0
0.4360457,0.4854343,0.41723648,0.898259,0.85951173,0.95686406,0,0,0,0
0.457021,0.4732714,0.4379431,0.9656637,0.925353,0.95825595,0,0,0,0
0.47615182,0.55045176,0.49194133,0.8650201,0.8937047,1.0331607,0,0,0,0
0.52183175,0.58943945,0.5169899,0.8853017,0.87708735,0.9907214,0,0,0,0
0.4548737,0.5516183,0.48951665,0.82461685,0.88741916,1.0761595,1,0,1,0
0.4365549,0.48709872,0.44831195,0.896235,0.92037183,1.0269314,0,0,0,0
0.39101717,0.43607658,0.40520966,0.8966709,0.92921674,1.0362964,0,0,0,0
0.520053,0.4769621,0.44788456,1.0903445,0.93903595,0.86122864,0,0,0,0
0.5502856,0.53595734,0.5528296,1.0267339,1.0314807,1.0046232,0,0,0,0
0.5552055,0.55536956,0.5384111,0.99970466,0.96946454,0.96975094,0,0,0,0
0.46678513,0.52992624,0.5082888,0.88084924,0.959169,1.0889139,0,0,0,0
0.48902032,0.46863517,0.45603547,1.043499,0.973114,0.9325491,0,0,0,0
0.40591028,0.49834922,0.39861003,0.81450975,0.79986084,0.9820151,0,0,0,0
0.4281642,0.47446573,0.43550488,0.90241337,0.9178848,1.0171446,0,0,0,0
0.47965807,0.5165022,0.48213422,0.92866606,0.9334602,1.0051624,0,0,0,0
0.4950836,0.51373404,0.5003038,0.9636963,0.9738576,1.0105441,0,0,0,0
0.46332392,0.52317894,0.48943317,0.8855936,0.9354986,1.056352,0,0,0,0
0.5410177,0.62822926,0.580902,0.86117876,0.9246656,1.0737208,0,0,0,0
0.4838127,0.54979485,0.505338,0.87998766,0.9191392,1.044491,0,0,0,0
0.4351434,0.48840111,0.45581484,0.890955,0.9332797,1.0475049,0,0,0,0
0.44134116,0.44618532,0.3990354,0.9891432,0.89432657,0.90414274,0,0,0,0
0.50252676,0.4673991,0.46639773,1.0751556,0.9978576,0.9281053,0,0,0,0
0.53547287,0.5599687,0.48732147,0.95625496,0.87026554,0.91007686,0,0,0,0
0.52258575,0.48384523,0.44532478,1.080068,0.92038685,0.8521564,0,0,0,0
0.48892227,0.4931054,0.4611251,0.9915167,0.9351451,0.94314605,0,0,0,0
0.5258297,0.46391097,0.45095515,1.1334711,0.9720726,0.8576069,0,0,0,0
0.5545563,0.52523106,0.4793484,1.055833,0.9126429,0.8643818,0,0,0,0
0.49335715,0.50086445,0.4541852,0.98501134,0.9068026,0.9206012,0,0,0,0
0.4569918,0.5038678,0.41622669,0.90696764,0.8260633,0.9107969,0,0,0,0
0.43374228,0.5841969,0.48725116,0.74245906,0.8340529,1.1233656,2,2,1,1
0.53107595,0.5965625,0.4731362,0.89022684,0.7931041,0.89090115,1,1,2,2
0.56430984,0.5854246,0.55002755,0.9639326,0.9395361,0.9746907,0,0,0,0
0.43551603,0.43848956,0.42364776,0.9932187,0.9661524,0.97274894,0,0,0,0
0.5562611,0.49156505,0.4980287,1.1316124,1.0131491,0.8953146,0,0,0,0
0.459478,0.4855972,0.4590563,0.94621223,0.9453438,0.9990822,0,0,0,0
0.24882248,0.58576655,0.35078982,0.42478096,0.598856,1.4097996,3,3,1,1
0.47541267,0.5342336,0.48175526,0.8898966,0.90176886,1.0133412,0,0,0,0
0.5724959,0.49672952,0.5375257,1.1525304,1.0821296,0.9389163,0,0,0,0
0.5004625,0.49991566,0.47502935,1.0010939,0.950219,0.9491808,0,0,0,0
0.5031478,0.50287175,0.4650877,1.000549,0.92486346,0.9243561,0,0,0,0
0.45442903,0.49046966,0.43469915,0.92651814,0.8862916,0.95658314,0,0,0,0
0.4497999,0.4840264,0.44453904,0.9292879,0.918419,0.988304,0,0,0,0
0.4153004,0.4981056,0.42973194,0.8337598,0.8627326,1.0347496,0,0,0,0
0.46676746,0.53967655,0.48781943,0.86490226,0.90391076,1.0451016,0,0,0,0
0.5164269,0.5408319,0.5116409,0.95487505,0.9460257,0.99073243,0,0,0,0
0.48777175,0.5084003,0.4805976,0.95942456,0.9453133,0.98529196,0,0,0,0
0.51200104,0.5568617,0.50148386,0.9194402,0.9005537,0.9794587,0,0,0,0
0.5312417,0.58770317,0.55879265,0.90392864,0.95080763,1.0518614,0,0,0,0
0.4900755,0.51200956,0.49025205,0.95716083,0.95750564,1.0003603,0,0,0,0
0.4421186,0.46615508,0.44268656,0.9484367,0.9496551,1.0012847,0,0,0,0
0.572476,0.5251978,0.51455677,1.0900198,0.979739,0.8988267,0,0,0,0
0.50849503,0.5834928,0.5276839,0.87146753,0.90435374,1.0377367,0,0,0,0
0.44401678,0.4337761,0.42482066,1.0236082,0.9793547,0.95676714,0,0,0,0
0.5813548,0.5309764,0.49204955,1.0948788,0.92668813,0.8463842,0,0,0,0
0.47952977,0.49059558,0.47520605,0.9774441,0.9686309,0.9909834,0,0,0,0
0.46620822,0.5792514,0.4761566,0.80484605,0.8220206,1.0213389,0,0,0,0
0.41981855,0.43634528,0.41123256,0.96212465,0.9424476,0.97954834,0,0,0,0
0.5711778,0.54628396,0.49993372,1.0455694,0.91515356,0.87526816,0,0,0,0
0.50589514,0.45096198,0.4211008,1.1218133,0.93378335,0.8323875,0,0,0,0
0.4411472,0.42369917,0.37215662,1.0411803,0.8783511,0.84361094,0,0,0,0
0.35744372,0.4805121,0.31511497,0.74388075,0.65578985,0.8815793,2,2,2,2
0.41648683,0.51522464,0.4265303,0.8083597,0.8278531,1.0241147,0,0,0,0
0.5238048,0.5767565,0.5232577,0.90819055,0.90724194,0.9989555,0,0,0,0
0.5811123,0.57621866,0.5867673,1.0084927,1.0183067,1.0097313,0,0,0,0
0.5360826,0.59950805,0.53675264,0.8942042,0.89532185,1.0012498,0,0,0,0
0.5166761,0.52109766,0.48580453,0.991515,0.93227154,0.9402496,0,0,0,0
0.6024376,0.57292485,0.57439226,1.0515125,1.0025612,0.95344687,0,0,0,0
0.5092836,0.5464585,0.49319854,0.93197125,0.90253615,0.96841633,0,0,0,0
0.516019,0.56285197,0.4938747,0.9167934,0.8774504,0.95708627,0,0,0,0
0.48798504,0.5765106,0.5345383,0.8464459,0.927196,1.095399,0,0,0,0
0.58407533,0.56595755,0.518922,1.0320126,0.91689205,0.88845044,0,0,0,0
0.51637715,0.54339296,0.49358946,0.9502831,0.9083472,0.9558701,0,0,0,0
0.5445596,0.55320233,0.4969012,0.9843769,0.8982269,0.9124827,0,0,0,0
0.56375074,0.5855722,0.5291837,0.9627348,0.9037036,0.9386838,0,0,0,0
0.495776,0.5186085,0.48882744,0.9559735,0.94257504,0.9859845,0,0,0,0
0.5093518,0.47268468,0.4213803,1.077572,0.89146173,0.8272874,0,0,0,0
0.51474744,0.52114946,0.4473019,0.9877156,0.85829866,0.8689735,0,0,0,0
0.5538977,0.52072966,0.44422287,1.0636953,0.8530777,0.80199444,0,0,0,0
0.47696194,0.4763667,0.4216889,1.0012496,0.88521916,0.8841144,0,0,0,0
0.45920196,0.45881987,0.37933874,1.0008328,0.82677054,0.8260826,0,0,0,0
0.41465873,0.46349856,0.38108513,0.89462787,0.82219267,0.91903317,0,0,0,0
0.43165994,0.48137888,0.3892365,0.8967156,0.8085866,0.9017203,0,0,0,0
0.43066356,0.4685059,0.4187951,0.9192276,0.8938951,0.9724415,0,0,0,0
0.4592609,0.5088347,0.41502625,0.9025738,0.81564057,0.90368295,0,0,0,0
0.50993747,0.5571289,0.52235615,0.9152953,0.93758583,1.0243534,0,0,0,0
0.48473844,0.55875033,0.52289367,0.8675403,0.935827,1.078713,2,0,1,0
0.4710077,0.5375926,0.47687942,0.8761425,0.8870647,1.0124663,0,0,0,0
0.5139096,0.49017653,0.49406186,1.0484173,1.0079263,0.961379,0,0,0,0
0.52702886,0.5355273,0.43638965,0.98413074,0.81487846,0.82801855,2,2,2,2
0.35988802,0.61534506,0.34954888,0.5848556,0.5680534,0.9712712,3,3,1,1
0.39688128,0.4642801,0.42471826,0.8548316,0.91478884,1.0701393,0,0,0,0
0.52329254,0.45866874,0.4365334,1.1408943,0.95174,0.83420527,0,0,0,0
0.44140702,0.51715815,0.48350185,0.85352427,0.93492067,1.095365,0,0,0,0
0.57850975,0.52925503,0.50859517,1.0930642,0.96096426,0.8791471,0,0,0,0
0.4675684,0.48142877,0.4169113,0.97120994,0.86598754,0.8916584,0,0,0,0
0.4420364,0.4676562,0.4349788,0.9452166,0.9301252,0.98403394,0,0,0,0
0.42373538,0.42198077,0.40937552,1.004158,0.97012836,0.96611124,0,0,0,0
0.3167478,0.5816574,0.44832152,0.5445608,0.7707656,1.4153894,3,3,1,1
0.53036636,0.5452847,0.5255205,0.9726412,0.96375436,0.9908632,0,0,0,0
0.53722745,0.57137954,0.5462119,0.9402287,0.9559528,1.0167238,0,0,0,0
0.5368923,0.57582426,0.537407,0.93238914,0.933283,1.0009587,0,0,0,0
0.53696126,0.5842375,0.53453994,0.91908044,0.914936,0.9954907,0,0,0,0
0.51032275,0.5446191,0.5311045,0.9370269,0.9751853,1.0407227,0,0,0,0
0.43524423,0.47799382,0.45265028,0.91056454,0.94697934,1.0399915,0,0,0,0
0.4750238,0.45222428,0.4480169,1.0504164,0.99069625,0.9431462,0,0,0,0
0.45654964,0.46010312,0.43343613,0.9922768,0.9420413,0.9493735,0,0,0,0
0.583354,0.54934156,0.5119562,1.0619149,0.93194515,0.8776081,0,0,0,0
0.49830756,0.49455893,0.44337955,1.0075797,0.89651513,0.88977087,0,0,0,0
0.4840042,0.47708467,0.43495604,1.0145038,0.9116957,0.89866173,0,0,0,0
0.4817738,0.48483428,0.39667353,0.99368757,0.8181631,0.82336056,0,0,0,0
0.43757483,0.50247836,0.41861618,0.8708332,0.8331029,0.9566733,0,0,0,0
0.47730592,0.48784608,0.428088,0.9783945,0.8775063,0.8968839,0,0,0,0
0.4555984,0.50110066,0.43021625,0.9091954,0.85854256,0.9442883,0,0,0,0
0.48497948,0.53334665,0.4691412,0.9093138,0.87961775,0.9673423,0,0,0,0
0.4981441,0.54461265,0.49861175,0.91467595,0.9155347,1.0009388,0,0,0,0
0.5273022,0.51633865,0.48628408,1.0212333,0.9417929,0.92221135,0,0,0,0
0.49033567,0.48436776,0.45481768,1.012321,0.9389925,0.9275639,0,0,0,0
0.41981488,0.45179173,0.42424414,0.92922217,0.9390259,1.0105505,0,0,0,0
0.52104354,0.59058607,0.5121061,0.8822483,0.86711514,0.9828471,0,0,0,0
0.04740277,0.367442,0.33092973,0.12900749,0.9006312,6.9812317,0,0,0,0
0.58248085,0.5933138,0.5547842,0.9817416,0.93506026,0.9524505,0,0,0,0
0.52819955,0.5696678,0.53688395,0.9272062,0.9424509,1.0164415,0,0,0,0
0.57519007,0.5648233,0.5301673,1.0183539,0.9386427,0.9217254,0,0,0,0
0.43863282,0.5673074,0.36700958,0.77318364,0.6469325,0.83671254,3,3,2,2
0.5571748,0.5768894,0.5270206,0.96582603,0.9135557,0.9458801,0,0,0,0
0.5535111,0.52355695,0.53477573,1.0572127,1.021428,0.96615183,0,0,0,0
0.48355022,0.5257766,0.49790236,0.91968757,0.9469846,1.0296807,0,0,0,0
0.51638514,0.5444919,0.5338584,0.9483799,0.98047084,1.0338377,0,0,0,0
0.5262149,0.5760239,0.52991724,0.91352963,0.9199571,1.0070359,0,0,0,0
0.5317214,0.5779814,0.5347992,0.9199628,0.9252879,1.0057883,0,0,0,0
0.47566676,0.5540789,0.5122214,0.85848206,0.92445576,1.0768492,0,0,0,0
0.4515372,0.46988678,0.45570567,0.96094894,0.96982014,1.0092318,0,0,0,0
0.47778735,0.54088944,0.53042096,0.8833364,0.9806458,1.1101612,0,0,0,0
0.5542537,0.5179651,0.501955,1.07006,0.9690904,0.9056412,0,0,0,0
0.5888045,0.5229062,0.477003,1.1260232,0.9122153,0.81012124,0,0,0,0
0.44357547,0.46361372,0.423897,0.95677817,0.91433233,0.9556367,0,0,0,0
0.5390148,0.53739905,0.5133249,1.0030066,0.9552025,0.9523392,0,0,0,0
0.44948596,0.49708405,0.42241108,0.9042454,0.849778,0.9397648,0,0,0,0
0.4071699,0.49382195,0.37896252,0.82452774,0.7674072,0.9307233,1,1,2,2
0.42103028,0.5819601,0.5042424,0.7234694,0.8664553,1.1976393,2,0,1,0
0.4455838,0.50826037,0.4705419,0.8766841,0.92578906,1.0560122,0,0,0,0
0.3999947,0.47836998,0.4290583,0.8361618,0.8969173,1.07266,0,0,0,0
0.51127774,0.46320888,0.44632572,1.1037736,0.9635517,0.8729614,0,0,0,0
0.58180517,0.49018073,0.43936944,1.1869197,0.89634174,0.7551831,0,0,0,0
0.52718616,0.5755688,0.55140406,0.91593945,0.9580159,1.045938,0,0,0,0
0.55835766,0.5842729,0.5246051,0.95564526,0.8978768,0.9395503,0,0,0,0
0.5300487,0.55425364,0.52422255,0.9563288,0.94581705,0.98900825,0,0,0,0
0.4658846,0.47612697,0.42216155,0.97848815,0.8866575,0.90615046,0,0,0,0
0.5650441,0.5019743,0.47997117,1.1256435,0.95616686,0.8494402,0,0,0,0
0.4757368,0.49934927,0.41494128,0.9527135,0.830964,0.87220764,0,0,0,0
0.45261493,0.47479266,0.4096753,0.9532897,0.86285096,0.9051299,0,0,0,0
0.4789015,0.54921854,0.4688272,0.8719689,0.85362595,0.9789637,0,0,0,0
0.49403268,0.58526,0.510151,0.84412515,0.87166566,1.032626,0,0,0,0
0.4453309,0.51536435,0.47729644,0.86410886,0.926134,1.0717794,0,0,0,0
0.42606354,0.4329284,0.42242202,0.98414314,0.9757318,0.9914531,0,0,0,0
0.554662,0.49626303,0.48510727,1.1176775,0.97752047,0.8745998,0,0,0,0
0.5020779,0.5793136,0.50066197,0.8666772,0.8642331,0.9971799,0,0,0,0
0.48412856,0.5835197,0.52097714,0.8296696,0.89281845,1.0761132,0,0,0,0
0.5301291,0.5240282,0.5514544,1.0116423,1.0523373,1.0402267,0,0,0,0
0.59929824,0.56398094,0.5491693,1.0626215,0.97373736,0.91635394,0,0,0,0
0.5381249,0.5335678,0.49366078,1.0085409,0.92520726,0.9173721,0,0,0,0
0.53113407,0.5235288,0.5116468,1.014527,0.977304,0.96331006,0,0,0,0
0.51031506,0.5176529,0.4954833,0.9858247,0.9571728,0.97093606,0,0,0,0
0.5053624,0.5345651,0.48986897,0.9453711,0.91638786,0.96934193,0,0,0,0
0.5166241,0.52482814,0.46476117,0.98436815,0.88554925,0.8996119,0,0,0,0
0.489355,0.5055777,0.43643686,0.96791255,0.86324394,0.89186144,0,0,0,0
0.488389,0.5160429,0.48330036,0.9464116,0.93655074,0.9895808,0,0,0,0
0.5093703,0.57446945,0.53707457,0.8866796,0.93490535,1.0543892,0,0,0,0
0.507222,0.5629869,0.5070793,0.9009481,0.90069467,0.99971867,0,0,0,0
0.47191292,0.496101,0.4721051,0.95124364,0.951631,1.0004072,0,0,0,0
0.4401156,0.45640767,0.4475311,0.9643037,0.98055124,1.016849,0,0,0,0
0.55623096,0.5408976,0.49027997,1.028348,0.9064192,0.88143235,0,0,0,0
0.4430132,0.5603463,0.52132714,0.7906061,0.930366,1.1767757,1,1,1,1
0.4958325,0.44328088,0.4250268,1.1185515,0.9588205,0.85719836,0,0,0,0
0.42484257,0.4771128,0.408093,0.8904447,0.85533863,0.9605747,0,0,0,0
0.52072185,0.5378288,0.50811577,0.9681926,0.9447537,0.97579116,0,0,0,0
0.50475895,0.50429624,0.47353822,1.0009176,0.939008,0.93814725,0,0,0,0
0.5473631,0.5673412,0.5056907,0.9647864,0.89133435,0.923867,0,0,0,0
0.52471477,0.5797419,0.56431097,0.9050834,0.9733831,1.0754623,0,0,0,0
0.50775963,0.48448843,0.49135023,1.0480325,1.014163,0.9676827,0,0,0,0
0.49020106,0.58243406,0.52223414,0.84164214,0.8966408,1.0653468,0,0,0,0
0.44719875,0.4182103,0.41750768,1.0693154,0.9983199,0.93360656,0,0,0,0
0.5389598,0.49200237,0.48050213,1.0954415,0.9766256,0.8915361,0,0,0,0
0.4928291,0.4382111,0.4329739,1.1246386,0.9880486,0.8785477,0,0,0,0
0.41691032,0.5047925,0.4464682,0.8259043,0.88445884,1.0708975,1,0,1,0
0.5113322,0.59780025,0.520499,0.8553563,0.87069046,1.0179273,0,0,0,0
0.5251001,0.48986676,0.4809511,1.0719243,0.98179984,0.9159227,0,0,0,0
0.55379564,0.5566724,0.521164,0.9948322,0.93621314,0.9410764,0,0,0,0
0.55689,0.53970605,0.53428096,1.0318395,0.98994803,0.9594012,0,0,0,0
0.50465226,0.533294,0.5004907,0.94629276,0.93848926,0.99175364,0,0,0,0
0.55189705,0.47522268,0.4531928,1.161344,0.953643,0.8211546,0,0,0,0
0.44819576,0.5083073,0.47190437,0.88174176,0.92838407,1.0528979,0,0,0,0
0.4673624,0.5843346,0.45904076,0.7998198,0.7855786,0.9821945,1,1,2,2
0.55511993,0.5515699,0.52597785,1.0064362,0.9536015,0.9475031,0,0,0,0
0.58546305,0.5769435,0.53160155,1.0147667,0.92141,0.9080019,0,0,0,0
0.48379493,0.52252495,0.48812425,0.92587906,0.93416446,1.0089487,0,0,0,0
0.4295378,0.451724,0.41630134,0.95088553,0.9215834,0.9691844,0,0,0,0
0.5512661,0.4980695,0.4722388,1.1068056,0.9481384,0.85664403,0,0,0,0
0.45635074,0.52130026,0.45360726,0.87540865,0.87014586,0.9939882,0,0,0,0
0.53317326,0.5327662,0.47567102,1.000764,0.8928325,0.89215094,0,0,0,0
0.52619576,0.5243889,0.48801297,1.0034456,0.93063176,0.9274361,0,0,0,0
0.5319773,0.5641088,0.5022579,0.94304025,0.8903564,0.94413406,0,0,0,0
0.46558052,0.5390572,0.48018512,0.86369413,0.89078695,1.0313686,0,0,0,0
0.4710857,0.4679589,0.43597668,1.0066818,0.93165594,0.92547214,0,0,0,0
0.5526045,0.5443991,0.5305314,1.0150725,0.97452664,0.96005625,0,0,0,0
0.5297908,0.5277098,0.519899,1.0039436,0.98519874,0.98132885,0,0,0,0
0.47892413,0.5431287,0.49222934,0.8817875,0.90628487,1.0277815,0,0,0,0
0.49718645,0.5688651,0.532534,0.8739971,0.93613404,1.0710951,0,0,0,0
0.48181263,0.5633675,0.50542897,0.8552368,0.8971568,1.0490156,0,0,0,0
0.5020635,0.56536746,0.49719173,0.8880304,0.8794134,0.9902965,0,0,0,0
0.53151643,0.58197606,0.49788183,0.91329604,0.85550225,0.93671954,0,0,0,0
0.55160475,0.6215754,0.5338082,0.88743013,0.85879874,0.9677367,0,0,0,0
0.5544513,0.50406915,0.48247358,1.0999508,0.95715755,0.8701821,0,0,0,0
0.39972985,0.4811657,0.40304515,0.83075297,0.83764315,1.0082939,0,0,0,0
0.5313619,0.5308592,0.48465183,1.000947,0.91295743,0.9120937,0,0,0,0
0.5271031,0.55073524,0.4935292,0.9570899,0.8961279,0.9363048,0,0,0,0
0.5168162,0.57789254,0.5381745,0.89431196,0.9312709,1.0413268,0,0,0,0
0.5398206,0.58441037,0.55424,0.9237013,0.9483747,1.0267115,0,0,0,0
0.43300837,0.5251401,0.48318455,0.8245578,0.920106,1.1158781,0,0,0,0
0.49757367,0.45818758,0.39572215,1.0859606,0.86366844,0.79530364,0,0,0,0
0.5028007,0.481297,0.4498123,1.0446787,0.93458366,0.8946135,0,0,0,0
0.59283584,0.52188444,0.4794233,1.1359524,0.9186388,0.8086949,0,0,0,0
0.36505622,0.4538989,0.34568012,0.80426764,0.7615795,0.94692296,1,1,2,2
0.59292686,0.5289229,0.56197685,1.121008,1.062493,0.9478013,0,0,0,0
0.46246633,0.48050925,0.43255472,0.96245044,0.9002006,0.93532157,0,0,0,0
0.47444996,0.4797944,0.4712708,0.98886096,0.98223484,0.99329925,0,0,0,0
0.44703147,0.48748013,0.45604178,0.91702497,0.93550843,1.0201559,0,0,0,0
0.45787647,0.48417807,0.45273826,0.9456779,0.9350656,0.9887782,0,0,0,0
0.40708354,0.47942817,0.42536107,0.84910226,0.88722587,1.0448987,0,0,0,0
0.48184276,0.5932076,0.54681456,0.81226665,0.9217929,1.1348403,0,0,0,0
0.49782422,0.5736872,0.5487808,0.8677625,0.9565854,1.1023586,0,0,0,0
0.4214701,0.5122183,0.4759194,0.822833,0.92913395,1.129189,0,0,0,0
0.41328305,0.41203654,0.41145355,1.0030253,0.9985851,0.9955732,0,0,0,0
0.5717155,0.5097002,0.5099422,1.1216701,1.0004748,0.89195096,0,0,0,0
0.41835555,0.52024364,0.4841413,0.80415314,0.93060493,1.1572484,0,0,0,0
0.44310334,0.51269627,0.5197126,0.8642609,1.0136852,1.1728926,0,0,0,0
0.44557202,0.5618927,0.44877055,0.7929842,0.7986766,1.0071785,0,0,0,0
0.4992627,0.580029,0.54803777,0.86075467,0.94484544,1.0976942,0,0,0,0
0.44985276,0.56989866,0.5041044,0.7893557,0.88455087,1.1205986,0,1,0,1
0.39433867,0.51015395,0.44457576,0.77297974,0.8714541,1.1273957,0,0,0,0
0.3849378,0.39507174,0.38685971,0.9743491,0.97921383,1.0049928,0,0,0,0
0.5723974,0.56247133,0.5325912,1.0176473,0.9468771,0.93045706,0,0,0,0
0.5298212,0.5104395,0.42553797,1.0379707,0.8336697,0.80317277,0,0,0,0
0.4629971,0.38686278,0.41495347,1.1967993,1.0726115,0.8962334,0,0,0,0
0.5308567,0.484419,0.437509,1.0958627,0.90316236,0.82415646,0,0,0,0
0.5557581,0.5100319,0.4614982,1.0896537,0.9048419,0.83039397,0,0,0,0
0.4237097,0.52209514,0.42032105,0.81155646,0.805066,0.9920024,0,0,0,0
0.477142,0.46689355,0.4354711,1.0219502,0.93269885,0.9126656,0,0,0,0
0.4496723,0.5624445,0.39242694,0.7994963,0.6977167,0.8726953,2,2,2,2
0.5378086,0.55309963,0.48795524,0.97235394,0.88221943,0.9073028,0,0,0,0
0.4659668,0.57309777,0.47850734,0.81306684,0.8349489,1.0269129,0,0,0,0
0.44371903,0.50267583,0.45618162,0.8827141,0.9075066,1.0280867,0,0,0,0
0.44868445,0.46588105,0.4328798,0.96308804,0.9291638,0.96477556,0,0,0,0
0.57787806,0.5108038,0.5128595,1.1313112,1.0040245,0.8874875,0,0,0,0
0.52797884,0.5920457,0.53817934,0.8917873,0.9090165,1.0193199,0,0,0,0
0.54471457,0.4576908,0.4823306,1.1901366,1.053835,0.885474,0,0,0,0
0.5061565,0.47126982,0.46207556,1.074027,0.98049045,0.91291046,0,0,0,0
0.45825386,0.45036745,0.41805398,1.017511,0.9282509,0.91227597,0,0,0,0
0.34493202,0.4858193,0.29882157,0.71000063,0.61508787,0.8663202,2,2,2,2
0.44766444,0.49722117,0.43393278,0.9003326,0.87271583,0.969326,0,0,0,0
0.40506908,0.46086,0.39635494,0.8789417,0.8600333,0.97848725,0,0,0,0
0.3851952,0.4740008,0.3935441,0.8126467,0.8302604,1.0216745,2,0,2,0
0.4407474,0.43780693,0.42314422,1.0067164,0.96650875,0.9600606,0,0,0,0
0.5349814,0.45655674,0.48710692,1.1717743,1.0669143,0.91051185,0,0,0,0
0.53085226,0.5373076,0.52664167,0.98798573,0.98014927,0.99206823,0,0,0,0
0.53419524,0.56243384,0.4710208,0.94979215,0.8374688,0.881739,0,0,0,0
0.5421662,0.5516058,0.500145,0.98288697,0.9067073,0.92249393,0,0,0,0
0.50399005,0.49949986,0.45388064,1.0089893,0.9086702,0.90057456,0,0,0,0
0.46184883,0.48100692,0.41512296,0.96017087,0.86302906,0.8988286,0,0,0,0
0.45246795,0.48949713,0.43812555,0.92435265,0.8950524,0.96830183,0,0,0,0
0.43865213,0.5087855,0.47595784,0.8621554,0.9354784,1.0850463,0,0,0,0
0.5162769,0.55480254,0.48317197,0.93055975,0.87088996,0.93587756,0,0,0,0
0.47446716,0.5874892,0.53321904,0.80761856,0.9076236,1.1238271,0,0,0,0
0.536274,0.6115676,0.58500934,0.8768843,0.9565734,1.0908777,0,0,0,0
0.47073993,0.52460074,0.48735508,0.89732987,0.92900187,1.0352958,0,0,0,0
0.44195268,0.4468089,0.40304965,0.98913133,0.9020627,0.91197467,0,0,0,0
0.57770383,0.5355676,0.4964366,1.0786759,0.9269355,0.85932714,0,0,0,0
0.53254837,0.5157011,0.45146605,1.0326686,0.8754413,0.84774655,0,0,0,0
0.49250704,0.50951767,0.44052893,0.96661425,0.8645999,0.89446217,0,0,0,0
0.52786416,0.52790475,0.4535706,0.9999231,0.8591902,0.8592563,0,0,0,0
0.53545487,0.58761233,0.5150616,0.9112383,0.87653303,0.9619142,0,0,0,0
0.5341872,0.5565318,0.5101462,0.9598503,0.9166524,0.95499516,0,0,0,0
0.55654585,0.55768055,0.5116863,0.99796534,0.9175259,0.9193965,0,0,0,0
0.51792675,0.55400807,0.49974418,0.9348722,0.90205216,0.9648935,0,0,0,0
0.5134226,0.58151627,0.48183802,0.8829033,0.8285891,0.9384823,0,0,0,0
0.5341486,0.5676219,0.48133138,0.94102883,0.8479789,0.90111893,0,0,0,0
0.4872397,0.52972347,0.47680408,0.9198001,0.9001,0.9785822,0,0,0,0
0.478245,0.4658122,0.4548097,1.0266906,0.97637993,0.9509973,0,0,0,0
0.4459805,0.444861,0.42993227,1.0025165,0.9664418,0.96401584,0,0,0,0
0.4884532,0.40944922,0.43262973,1.1929519,1.0566139,0.88571376,0,0,0,0
0.4905844,0.5112027,0.5271891,0.9596671,1.031272,1.0746144,0,0,0,0
0.5344382,0.52984405,0.5401911,1.0086708,1.0195285,1.0107645,0,0,0,0
0.5032505,0.4491853,0.4880511,1.1203628,1.0865251,0.96979755,0,0,0,0
0.4593938,0.47522867,0.4930666,0.96667945,1.0375355,1.0732983,0,0,0,0
0.49963677,0.5638323,0.5169662,0.8861443,0.9168794,1.0346841,0,0,0,0
0.5292612,0.56513005,0.53425527,0.9365299,0.9453669,1.009436,0,0,0,0
0.5902461,0.5409109,0.5281223,1.0912076,0.9763573,0.89474934,0,0,0,0
0.4172785,0.4789008,0.42663357,0.87132555,0.89086,1.0224192,0,0,0,0
0.45875925,0.5247861,0.4355789,0.8741833,0.83001226,0.94947165,0,0,0,0
0.4746933,0.5231381,0.45952943,0.9073958,0.8784094,0.9680554,0,0,0,0
0.546969,0.53844494,0.502423,1.0158309,0.93310004,0.9185584,0,0,0,0
0.509296,0.546683,0.5003934,0.9316112,0.9153264,0.98251975,0,0,0,0
0.53528553,0.6165121,0.531965,0.86824816,0.8628622,0.99379677,0,0,0,0
0.561576,0.4621011,0.49701306,1.2152666,1.0755504,0.8850326,0,0,0,0
0.5855988,0.5632906,0.5241453,1.0396035,0.93050605,0.8950587,0,0,0,0
0.56258345,0.5611467,0.568148,1.0025604,1.0124768,1.0098912,0,0,0,0
0.57693213,0.58510333,0.56796795,0.98603463,0.9707139,0.9844623,0,0,0,0
0.5644985,0.60698307,0.5663357,0.930007,0.93303376,1.0032545,0,0,0,0
0.5450592,0.5312262,0.51889914,1.0260397,0.9767951,0.9520051,0,0,0,0
0.52879196,0.5806852,0.56147486,0.91063446,0.9669178,1.0618067,0,0,0,0
0.48314893,0.575309,0.49262118,0.83980775,0.8562724,1.0196053,0,0,0,0
0.61918706,0.5406555,0.568566,1.1452525,1.0516235,0.918246,0,0,0,0
0.558458,0.5311357,0.5019993,1.0514413,0.9451433,0.8989026,0,0,0,0
0.491587,0.57166755,0.55197805,0.85991764,0.96555775,1.1228491,0,0,0,0
0.56426793,0.51356286,0.4867919,1.098732,0.9478721,0.8626964,0,0,0,0
0.4388364,0.43631536,0.443353,1.0057781,1.0161297,1.0102922,0,0,0,0
0.5061696,0.50754726,0.47431946,0.99728566,0.9345326,0.9370761,0,0,0,0
0.56306195,0.5724231,0.546878,0.98364645,0.9553737,0.9712572,0,0,0,0
0.50438076,0.50706196,0.4729741,0.9947123,0.93277377,0.9377322,0,0,0,0
0.47494832,0.5027203,0.43669987,0.9447566,0.8686736,0.91946816,0,0,0,0
0.4528272,0.50177336,0.4463025,0.9024536,0.8894504,0.98559123,0,0,0,0
0.45492524,0.48545003,0.43942118,0.9371206,0.90518314,0.96591955,0,0,0,0
0.41730076,0.45241335,0.4012274,0.92238826,0.88686025,0.9614826,0,0,0,0
0.43800938,0.5919404,0.50719315,0.7399552,0.85683143,1.1579504,2,0,1,1
0.53412867,0.46142066,0.46037617,1.1575743,0.9977364,0.86192,0,0,0,0
0.5634747,0.5617565,0.5341676,1.0030587,0.95088816,0.94798857,0,0,0,0
0.550403,0.5684996,0.5423448,0.9681677,0.95399326,0.9853595,0,0,0,0
0.51936024,0.5852796,0.55124426,0.8873712,0.94184774,1.061391,0,0,0,0
0.5078379,0.57149345,0.5167979,0.8886154,0.90429366,1.0176435,0,0,0,0
0.5062424,0.4650988,0.44575948,1.0884621,0.9584189,0.88052577,0,0,0,0
0.5160986,0.5669014,0.52795315,0.9103852,0.9312963,1.0229695,0,0,0,0
0.5706574,0.5787996,0.56105787,0.9859325,0.96934736,0.98317814,0,0,0,0
0.55730164,0.559455,0.51263106,0.99615103,0.9163044,0.91984487,0,0,0,0
0.5195206,0.5751511,0.52075016,0.9032767,0.9054146,1.0023668,0,0,0,0
0.5404013,0.5782226,0.5156976,0.9345904,0.8918669,0.9542864,0,0,0,0
0.47919393,0.5122384,0.48192602,0.9354901,0.94082373,1.0057014,0,0,0,0
0.45244405,0.46433526,0.45006964,0.97439086,0.9692773,0.99475205,0,0,0,0
0.5001477,0.46671346,0.50941217,1.0716376,1.0914881,1.0185235,0,0,0,0
0.580246,0.5471945,0.5563382,1.0604017,1.0167102,0.95879716,0,0,0,0
0.5064044,0.521548,0.47055274,0.9709642,0.9022233,0.9292035,0,0,0,0
0.46345478,0.5252009,0.42574978,0.88243335,0.81064177,0.9186436,0,0,0,0
0.50179297,0.5168922,0.48632607,0.9707884,0.9408656,0.9691767,0,0,0,0
0.50350195,0.56486195,0.5096711,0.89137167,0.9022932,1.0122524,0,0,0,0
0.57204175,0.5207097,0.52137315,1.098581,1.0012741,0.911425,0,0,0,0
0.5303098,0.501374,0.4413649,1.057713,0.8803107,0.8322775,0,0,0,0
0.41597885,0.4639791,0.42787167,0.89654654,0.9221788,1.02859,0,0,0,0
0.41048688,0.50390947,0.44527394,0.8146044,0.88363874,1.0847459,0,0,0,0
0.49192193,0.5880665,0.5008886,0.8365073,0.85175496,1.0182278,0,0,0,0
0.5321907,0.5752034,0.4835601,0.9252217,0.84067667,0.90862185,0,0,0,0
0.5632089,0.5720021,0.54490715,0.98462725,0.95263135,0.96750456,0,0,0,0
0.58229387,0.58131266,0.55004907,1.0016879,0.94621897,0.94462454,0,0,0,0
0.555078,0.526038,0.5207165,1.0552052,0.9898838,0.938096,0,0,0,0
0.5360734,0.4720847,0.4388537,1.1355449,0.929608,0.8186448,0,0,0,0
0.5783002,0.55285066,0.4963249,1.0460333,0.8977558,0.8582479,0,0,0,0
0.5000343,0.4863613,0.42281616,1.0281128,0.86934584,0.8455744,0,0,0,0
0.42622608,0.45813248,0.37564605,0.93035555,0.8199507,0.88133055,0,0,0,0
0.43299493,0.4858897,0.4219769,0.8911383,0.8684623,0.9745539,0,0,0,0
0.42829105,0.47107324,0.41558662,0.9091815,0.88221234,0.9703369,0,0,0,0
0.44323105,0.46209413,0.41144976,0.95917916,0.8904025,0.9282963,0,0,0,0
0.4367197,0.4834497,0.42386955,0.90334046,0.8767604,0.9705758,0,0,0,0
0.45070454,0.54989713,0.46570504,0.8196161,0.8468948,1.0332823,0,0,0,0
0.4958399,0.5955621,0.5166771,0.83255786,0.86754525,1.042024,0,0,0,0
0.49333605,0.5343963,0.50933933,0.9231652,0.95311165,1.0324389,0,0,0,0
0.42028522,0.49883837,0.4404886,0.84252787,0.88302875,1.0480707,0,0,0,0
0.44580984,0.18688543,0.19237146,2.3854713,1.029355,0.43151012,0,0,0,0
0.47621557,0.4797302,0.4929273,0.99267375,1.0275095,1.0350928,0,0,0,0
0.58751535,0.48737162,0.4583201,1.2054771,0.9403915,0.780099,0,0,0,0
0.43615103,0.43021592,0.37927836,1.0137956,0.8816,0.8696033,0,0,0,0
0.38319573,0.460135,0.3789695,0.8327898,0.823605,0.98897105,0,0,0,0
0.42267448,0.528108,0.45713344,0.80035615,0.86560595,1.081526,0,0,0,0
0.5261421,0.60057557,0.55138856,0.87606317,0.91810024,1.0479841,0,0,0,0
0.48031193,0.57351255,0.5297747,0.8374916,0.92373693,1.1029806,0,0,0,0
0.5242218,0.48590675,0.46106312,1.0788527,0.9488716,0.8795192,0,0,0,0
0.46002206,0.5662832,0.46176192,0.8123533,0.81542575,1.0037822,2,0,2,0
0.56918955,0.55706036,0.53953004,1.0217736,0.96853065,0.9478917,0,0,0,0
0.5132258,0.5612107,0.47773287,0.91449755,0.85125405,0.9308435,1,0,2,0
0.50353473,0.49787447,0.45751065,1.0113689,0.9189277,0.908598,0,0,0,0
0.34092882,0.5346717,0.3974298,0.6376414,0.7433155,1.1657265,3,2,2,1
0.38682437,0.5302629,0.44242555,0.72949547,0.83435136,1.1437376,3,0,2,0
0.44743875,0.510842,0.4360218,0.8758848,0.8535355,0.9744838,0,0,0,0
0.47713506,0.4822406,0.46571538,0.9894129,0.96573246,0.9760661,0,0,0,0
0.5031842,0.4923884,0.4583773,1.0219253,0.93092626,0.9109533,0,0,0,0
0.500745,0.5044422,0.4662183,0.99267066,0.9242254,0.93104935,0,0,0,0
0.47291598,0.4989107,0.45383963,0.9478971,0.90966105,0.9596623,0,0,0,0
0.5086111,0.47123274,0.46063438,1.0793203,0.97750926,0.9056711,0,0,0,0
0.500658,0.49535426,0.45750156,1.0107069,0.9235846,0.9138006,0,0,0,0
0.46684518,0.4876423,0.43758258,0.95735174,0.8973434,0.9373184,0,0,0,0
0.49425352,0.553292,0.4953145,0.893296,0.8952136,1.0021466,0,0,0,0
0.5241043,0.47931436,0.45768696,1.0934459,0.95487845,0.87327456,0,0,0,0
0.4232161,0.48088804,0.42762673,0.880072,0.88924384,1.0104216,0,0,0,0
0.36964807,0.4872195,0.4038631,0.758689,0.82891405,1.0925611,1,1,1,1
0.4391931,0.55893415,0.4525763,0.7857689,0.8097131,1.0304723,1,1,1,1
0.4152989,0.5191048,0.42433864,0.80002904,0.81744313,1.0217668,2,2,1,1
0.42508063,0.4230549,0.40306637,1.0047883,0.95275193,0.94821155,0,0,0,0
0.4309168,0.4381597,0.36871728,0.98346967,0.84151345,0.85565776,0,1,0,2
0.3035557,0.5166325,0.31816086,0.587566,0.61583596,1.0481136,2,2,1,2
0.43209836,0.4089984,0.38975,1.0564793,0.9529377,0.9019937,0,0,0,0
0.25859284,0.44349837,0.29506433,0.58307505,0.665311,1.1410383,2,2,1,1
0.40913957,0.45773172,0.42219183,0.89384145,0.9223565,1.0319017,0,0,0,0
0.39565033,0.57144165,0.45839486,0.6923722,0.80217266,1.1585858,3,0,1,0
0.520513,0.58355236,0.5199537,0.8919731,0.8910147,0.99892557,0,0,0,0
0.44201362,0.44553152,0.43201494,0.99210405,0.9696619,0.97737926,0,0,0,0
0.44684517,0.500013,0.4645647,0.8936671,0.9291053,1.0396547,0,0,0,0
0.51773745,0.5579128,0.53386027,0.92798984,0.9568883,1.0311409,0,0,0,0
0.5013659,0.52163666,0.45139015,0.9611401,0.8653344,0.90032077,0,0,0,0
0.54686075,0.5665202,0.549947,0.9652979,0.9707456,1.0056436,0,0,0,0
0.5754446,0.6147937,0.5953593,0.9359962,0.96838874,1.0346075,0,0,0,0
0.56331754,0.5326811,0.5083252,1.0575136,0.9542768,0.9023778,0,0,0,0
0.56503624,0.5104197,0.4958818,1.1070031,0.9715177,0.8776106,0,0,0,0
0.4999168,0.49715787,0.47685906,1.0055494,0.9591703,0.95387685,0,0,0,0
0.46772742,0.48270008,0.44819307,0.96898144,0.9285125,0.9582356,0,0,0,0
0.46919972,0.50519264,0.4487488,0.9287541,0.88827264,0.9564132,0,0,0,0
0.47966492,0.53643143,0.4551808,0.8941775,0.8485349,0.9489558,0,0,0,0
0.4654944,0.55867004,0.48937535,0.8332188,0.8759649,1.0513023,0,0,0,0
0.5087197,0.57339424,0.5412101,0.8872075,0.94387084,1.0638671,0,0,0,0
0.52807444,0.60577756,0.54892874,0.87172997,0.9061556,1.0394912,0,0,0,0
0.4889087,0.5314463,0.4808561,0.91995883,0.90480655,0.9835294,0,0,0,0
0.48981652,0.49252206,0.46480802,0.9945068,0.94373035,0.94894314,0,0,0,0
0.45504162,0.4419846,0.41507274,1.0295419,0.93911135,0.91216433,0,0,0,0
0.44515002,0.42587906,0.41126612,1.0452498,0.9656876,0.92388207,0,0,0,0
0.50646776,0.43079898,0.4370898,1.1756475,1.0146027,0.86301607,0,0,0,0
0.54305273,0.48585716,0.45823777,1.117721,0.94315326,0.8438182,0,0,0,0
0.44314027,0.5074749,0.4489959,0.873226,0.88476473,1.0132139,0,0,0,0
0.4997556,0.527058,0.47675893,0.94819844,0.90456635,0.9539842,0,0,0,0
0.4978427,0.5077635,0.50602657,0.9804618,0.99657923,1.0164386,0,0,0,0
0.62686974,0.537985,0.58463943,1.1652178,1.0867206,0.93263304,0,0,0,0
0.5359843,0.50917304,0.49266297,1.0526564,0.9675747,0.9191743,0,0,0,0
0.53168553,0.57812566,0.52882355,0.91967124,0.9147208,0.99461716,0,0,0,0
0.5351827,0.5902822,0.55394936,0.90665567,0.93844837,1.0350659,0,0,0,0
0.5343154,0.5720049,0.5280073,0.9341098,0.9230818,0.9881941,0,0,0,0
0.49495155,0.5526786,0.48131293,0.89555043,0.87087315,0.97244453,0,0,0,0
0.50084114,0.49155915,0.48285526,1.0188828,0.9822933,0.9640887,0,0,0,0
0.45930684,0.5020176,0.4511077,0.91492176,0.8985894,0.9821489,0,0,0,0
0.47174385,0.5012107,0.47886723,0.94120866,0.95542103,1.0151001,0,0,0,0
0.48265597,0.56539315,0.50817233,0.85366434,0.89879465,1.0528666,0,0,0,0
0.49740943,0.5541016,0.5092182,0.89768636,0.91899794,1.0237405,0,0,0,0
0.4628933,0.51088595,0.4714838,0.90606,0.92287487,1.0185583,0,0,0,0
0.44023785,0.4815364,0.45158395,0.9142359,0.9377982,1.0257727,0,0,0,0
0.52507466,0.4436234,0.46595383,1.1836045,1.0503365,0.8874049,0,0,0,0
0.5741666,0.5219312,0.47190866,1.1000811,0.9041588,0.821902,0,0,0,0
0.48216057,0.5194477,0.4586657,0.92821777,0.88298726,0.9512717,0,0,0,0
0.5907517,0.561011,0.56218326,1.0530126,1.0020895,0.95164055,0,0,0,0
0.5644211,0.5143405,0.49713787,1.0973686,0.966554,0.8807925,0,0,0,0
0.48236153,0.5169332,0.49115187,0.93312156,0.95012635,1.0182235,0,0,0,0
0.5146515,0.53806126,0.5249028,0.95649236,0.9755447,1.019919,0,0,0,0
0.4849839,0.497695,0.47114184,0.97446007,0.94664776,0.97145873,0,0,0,0
0.5244573,0.5180954,0.45263004,1.0122794,0.8736423,0.8630446,0,0,0,0
0.48426232,0.52579606,0.45666602,0.9210079,0.8685231,0.9430137,0,0,0,0
0.45492598,0.51577765,0.45801005,0.8820196,0.887999,1.0067793,0,0,0,0
0.48994392,0.45549196,0.4615581,1.0756369,1.0133178,0.94206315,0,0,0,0
0.5811528,0.5181549,0.4710102,1.1215812,0.9090143,0.8104757,0,0,0,0
0.47212854,0.43387356,0.41224548,1.0881708,0.9501512,0.87316364,0,0,0,0
0.4959723,0.44128886,0.45570973,1.1239176,1.032679,0.9188209,0,0,0,0
0.4918224,0.39382702,0.45095038,1.2488284,1.1450468,0.9168968,0,0,0,0
0.5724163,0.5538792,0.5751912,1.0334678,1.0384777,1.0048476,0,0,0,0
0.4000424,0.46404758,0.3836066,0.862072,0.8266536,0.9589149,0,0,0,0
0.56405884,0.4684107,0.49459526,1.2041972,1.0559008,0.8768505,0,0,0,0
0.39681983,0.5350745,0.39634314,0.7416161,0.7407252,0.9987987,3,0,1,0
0.50551325,0.5610364,0.5158412,0.90103465,0.9194433,1.0204306,0,0,0,0
0.4625341,0.56672746,0.4821762,0.8161491,0.8508079,1.0424663,0,0,0,0
0.48498654,0.3974568,0.4426305,1.2202246,1.1136569,0.91266555,0,0,0,0
0.5070499,0.51665527,0.46707755,0.9814086,0.904041,0.9211668,0,0,0,0
0.47411573,0.54142267,0.48518404,0.87568504,0.89612806,1.0233452,0,0,0,0
0.5108017,0.58649653,0.5317241,0.8709372,0.9066108,1.04096,0,0,0,0
0.5630259,0.5964075,0.55369097,0.9440289,0.928377,0.9834201,0,0,0,0
0.5343022,0.4844892,0.47923562,1.1028154,0.9891564,0.89693743,0,0,0,0
0.5603978,0.515621,0.5052464,1.0868405,0.9798794,0.9015853,0,0,0,0
0.4976051,0.49569923,0.477306,1.0038447,0.9628944,0.95920646,0,0,0,0
0.45294565,0.5028351,0.46893752,0.90078366,0.9325871,1.0353063,0,0,0,0
0.5102852,0.56534255,0.517877,0.9026124,0.9160411,1.0148776,0,0,0,0
0.4612833,0.52038425,0.44751692,0.88642824,0.85997397,0.9701564,0,0,0,0
0.40211037,0.4114879,0.41700846,0.97721064,1.013416,1.0370498,0,0,0,0
0.47368774,0.5232492,0.35486597,0.9052813,0.67819685,0.74915594,2,2,2,2
0.47202012,0.53636974,0.35768896,0.8800275,0.6668701,0.7577833,2,2,2,2
0.43116748,0.5572229,0.40402728,0.7737792,0.725073,0.93705416,2,2,2,2
0.5105596,0.57128865,0.48228672,0.89369816,0.8442085,0.9446237,0,0,0,0
0.5023668,0.5513028,0.46580917,0.9112357,0.8449244,0.9272292,0,0,0,0
0.5240499,0.52366847,0.50284326,1.0007284,0.9602321,0.9595332,0,0,0,0
0.46983573,0.45416465,0.4577619,1.0345052,1.0079206,0.97430205,0,0,0,0
0.559048,0.51576525,0.52379304,1.0839195,1.0155648,0.9369375,0,0,0,0
0.57600397,0.57865596,0.5589793,0.995417,0.9659959,0.9704434,0,0,0,0
0.5037484,0.53741795,0.4890995,0.93734944,0.9100915,0.9709202,0,0,0,0
0.5039832,0.5323838,0.52717197,0.9466539,0.9902104,1.046011,0,0,0,0
0.49350378,0.4868909,0.4922122,1.0135819,1.0109291,0.9973829,0,0,0,0
0.46267596,0.5104762,0.50693506,0.9063615,0.9930631,1.095659,0,0,0,0
0.500069,0.5683366,0.53630024,0.8798818,0.94363135,1.0724524,0,0,0,0
0.40836182,0.4137804,0.42675892,0.98690474,1.0313658,1.045051,0,0,0,0
0.55783135,0.5039609,0.45468196,1.1068941,0.90221673,0.81508857,0,0,0,0
0.5649126,0.5304145,0.5443113,1.0650399,1.0261998,0.96353185,0,0,0,0
0.5229598,0.5614181,0.5442749,0.93149793,0.9694645,1.0407586,0,0,0,0
0.54317707,0.5285809,0.51082253,1.0276139,0.96640366,0.94043463,0,0,0,0
0.46244335,0.49412873,0.44661778,0.93587625,0.90384907,0.96577835,0,0,0,0
0.40785176,0.52944255,0.4224307,0.7703419,0.79787827,1.0357457,2,0,1,0
0.4680681,0.5695071,0.49484324,0.8218828,0.8688974,1.0572035,0,0,0,0
0.48505282,0.53101933,0.4858178,0.91343725,0.9148778,1.001577,0,0,0,0
0.483899,0.50819755,0.46414888,0.9521868,0.91332376,0.9591855,0,0,0,0
0.44569603,0.47469175,0.432477,0.93891674,0.91106915,0.9703407,0,0,0,0
0.44071722,0.4743675,0.44714263,0.92906284,0.94260806,1.0145794,0,0,0,0
0.4591999,0.46187276,0.44910645,0.994213,0.9723597,0.9780195,0,0,0,0
0.44823027,0.4522786,0.40991834,0.991049,0.9063403,0.9145262,0,0,0,0
0.4123673,0.43355015,0.41499963,0.951141,0.9572125,1.0063834,0,0,0,0
0.55363804,0.4899974,0.4888395,1.1298796,0.997637,0.88295865,0,0,0,0
0.5298929,0.4782038,0.43677935,1.1080902,0.9133749,0.82427853,0,0,0,0
0.38089296,0.4246283,0.31782383,0.8970033,0.7484754,0.8344177,2,2,2,2
0.4049456,0.42422,0.39001563,0.9545651,0.9193712,0.9631309,0,0,0,0
0.35870656,0.44285432,0.36861345,0.8099877,0.83235824,1.0276184,0,0,0,0
0.3928739,0.50188476,0.40718302,0.78279704,0.8113078,1.0364217,2,0,1,0
0.41186935,0.57164514,0.46813822,0.72049826,0.8189315,1.1366183,2,2,1,1
0.53737956,0.59969014,0.5142224,0.8960954,0.8574801,0.9569072,0,0,0,0
0.51868004,0.51345026,0.48243457,1.0101856,0.93959355,0.9301198,0,0,0,0
0.40646723,0.38685217,0.35660794,1.0507042,0.9218197,0.8773351,0,0,0,0
0.4961254,0.4580249,0.39698017,1.0831844,0.8667218,0.80016094,0,0,0,0

